The enigmatic multiple star VV Ori

New photometry, including TESS data, have been combined with recent spectroscopic observations of the Orion Ib pulsating triple-star system VV Ori. This yields a revised set of absolute parameters with increased precision. Two different programs were utilized for the light curve analysis, with results in predictably close agreement. The agreement promotes confidence in the analysis procedures. The spectra were analysed using the {\sc FDBinary} program. The main parameters are as follows: $M_1 = 11.6 \pm 0.14$ and $M_2 = 4.8 \pm 0.06$ (M$_\odot$). We estimate an approximate mass of the wide companion as $M_3 = 2.0 \pm 0.3$ M$_\odot$. Similarly, $R_{1} = 5.11 \pm 0.03$, $R_2 = 2.51 \pm 0.02$, $R_3 = 1.8 \pm 0.1$ (R$_\odot$); $T_{\rm e 1} = 26600 \pm 300$, $T_{\rm e 2} = 16300 \pm 400$ and $T_{\rm e 3} = 10000 \pm 1000$ (K). The close binary's orbital separation is $a= 13.91$ (R$_\odot$); its age is $8 \pm 2$ (Myr) and its photometric distance is $396 \pm 7$ pc. The primary's $\beta$ Cep type oscillations support these properties and confirm our understanding of its evolutionary status. Examination of the well-defined $\lambda$6678 He I profiles reveals the primary to have a significantly low projected rotation: some 80\% of the synchronous value. This can be explained on the basis of the precession of an unaligned spin axis. This proposal can resolve also observed variations of the apparent inclination and address other longer-term irregularities of the system reported in the literature. This topic invites further observations and follow-up theoretical study of the dynamics of this intriguing young multiple star.

==> Response_to_Referee/VV_Ori_BVR_Photometry.csv <==
# Target Star:     VV Ori   (RA 83.3810 deg, Dec -1.1561 deg, J2000, V 5.369, B-V -10.175, B1 V B7 V)
# Check Star:      HD 36628 (RA 83.2653 deg, Dec -1.2411 deg, J2000, V 7.952, B-V -0.0345, B9 V)
# Comparison Star: HD 36605 (RA 83.2069 deg, Dec +0.7131 deg, J2000, V 7.951, B-V 0.075, B9)
# Observatory: 	   Congarinni, NSW, Australia (Long 152.86040 deg, Lat -30.73542)
# Observer:        Mark Blackford
# Telescope:       Explore Scientific ED80
# Camera:          Atik One 6.0
#
# Data columns are separated by commas below and correspond to calculated orbital phase (using HJD
# 2458510.0422 + (1.4853784 * E)), observation airmass, Julian Date, Heliocentric Julian Date,
# final V magnitude for the variable (VV Ori), final V magnitude of the check star, (B-V) colour
# for the variable, (B-V) colour for the check, (V-R) colour for the variable, (V-R) colour 
# for the check, final B magnitude for the variable, final B magnitude for the check, final
# R magnitude for the variable, and final R magnitude for the check star.
#
# Current data file has 1448 lines, including this header.
#
Phase,Air Mass,JD,HJD,Vvar,Vchk,(B-V)var,(B-V)chk,(V-R)var,(V-R)chk,Bvar,Bchk,Rvar,Rchk
0.14530,1.149,2458482.03089,2458482.03588,5.331,7.943,-0.163,-0.009,-0.118,-0.070,5.168,7.934,5.448,8.013
0.14608,1.149,2458482.03204,2458482.03704,5.310,7.979,-0.145,-0.071,-0.147,-0.051,5.165,7.908,5.457,8.031
0.14686,1.149,2458482.03320,2458482.03820,5.365,7.955,-0.186,-0.031,-0.119,-0.096,5.179,7.924,5.484,8.050
0.14764,1.149,2458482.03436,2458482.03935,5.337,7.953,-0.130,-0.028,-0.098,-0.039,5.207,7.925,5.435,7.992
0.14842,1.149,2458482.03552,2458482.04051,5.354,7.968,-0.163,-0.028,-0.098,-0.049,5.191,7.940,5.452,8.017
0.14920,1.149,2458482.03667,2458482.04167,5.360,8.000,-0.188,-0.069,-0.105,-0.033,5.172,7.931,5.465,8.034
0.14998,1.149,2458482.03783,2458482.04283,5.316,7.951,-0.144,-0.042,-0.136,-0.050,5.173,7.909,5.452,8.001
0.15097,1.149,2458482.03931,2458482.04430,5.340,7.952,-0.170,-0.019,-0.109,-0.044,5.170,7.933,5.450,7.997
0.15175,1.149,2458482.04047,2458482.04546,5.342,7.969,-0.147,-0.039,-0.106,-0.050,5.194,7.930,5.447,8.019
0.15253,1.149,2458482.04163,2458482.04662,5.338,7.989,-0.151,-0.044,-0.122,-0.036,5.187,7.945,5.460,8.025
0.15331,1.149,2458482.04278,2458482.04778,5.338,7.991,-0.174,-0.064,-0.104,-0.010,5.164,7.928,5.442,8.001
0.27271,1.149,2458508.95811,2458508.96194,5.343,7.941,-0.170,-0.007,-0.147,-0.098,5.173,7.934,5.490,8.039
0.27348,1.149,2458508.95924,2458508.96308,5.306,7.919,-0.123,0.040,-0.102,-0.092,5.183,7.959,5.408,8.011
0.27446,1.149,2458508.96071,2458508.96454,5.303,7.968,-0.152,-0.044,-0.161,-0.116,5.150,7.924,5.464,8.084
0.27523,1.149,2458508.96185,2458508.96568,5.312,7.968,-0.138,0.030,-0.137,-0.060,5.175,7.998,5.450,8.028
0.27598,1.149,2458508.96297,2458508.96680,5.322,7.949,-0.122,0.042,-0.084,-0.081,5.200,7.991,5.406,8.029
0.27697,1.149,2458508.96443,2458508.96826,5.313,7.942,-0.160,-0.011,-0.130,-0.094,5.153,7.931,5.443,8.036
0.27773,1.149,2458508.96556,2458508.96939,5.328,7.950,-0.197,-0.028,-0.112,-0.106,5.131,7.921,5.440,8.055
0.46058,1.149,2458478.04297,2458478.04805,5.413,7.959,-0.154,-0.063,-0.157,-0.078,5.258,7.896,5.570,8.037
0.46135,1.149,2458478.04411,2458478.04919,5.430,7.955,-0.163,-0.012,-0.117,-0.071,5.267,7.942,5.547,8.026
0.46213,1.149,2458478.04527,2458478.05035,5.448,7.940,-0.168,-0.022,-0.097,-0.065,5.280,7.918,5.545,8.005
0.46291,1.149,2458478.04643,2458478.05151,5.428,7.954,-0.133,-0.018,-0.112,-0.055,5.295,7.936,5.539,8.009
0.46368,1.149,2458478.04758,2458478.05265,5.438,7.964,-0.163,-0.056,-0.120,-0.039,5.275,7.908,5.558,8.003
0.46445,1.149,2458478.04872,2458478.05380,5.425,7.959,-0.126,-0.027,-0.132,-0.063,5.299,7.932,5.557,8.022
0.46523,1.149,2458478.04988,2458478.05496,5.440,7.957,-0.170,-0.058,-0.120,-0.067,5.270,7.899,5.560,8.024
0.46601,1.149,2458478.05104,2458478.05611,5.424,7.956,-0.139,-0.024,-0.123,-0.062,5.285,7.932,5.547,8.018
0.47390,1.149,2458481.03357,2458481.03859,5.465,7.983,-0.169,-0.047,-0.114,-0.037,5.296,7.936,5.578,8.020
0.47468,1.149,2458481.03473,2458481.03975,5.454,7.968,-0.154,-0.034,-0.131,-0.046,5.299,7.934,5.584,8.014
0.47546,1.149,2458481.03589,2458481.04090,5.455,7.934,-0.173,-0.036,-0.121,-0.094,5.282,7.899,5.576,8.029
0.47624,1.149,2458481.03704,2458481.04206,5.452,7.962,-0.155,-0.022,-0.122,-0.063,5.297,7.940,5.574,8.025
0.47701,1.149,2458481.03820,2458481.04322,5.480,7.979,-0.171,-0.041,-0.104,-0.047,5.309,7.938,5.584,8.026
0.47779,1.149,2458481.03936,2458481.04438,5.496,7.973,-0.204,-0.048,-0.069,-0.031,5.292,7.925,5.565,8.004
0.47857,1.149,2458481.04052,2458481.04553,5.461,7.983,-0.161,-0.063,-0.128,-0.050,5.300,7.920,5.589,8.033
0.47935,1.149,2458481.04167,2458481.04669,5.472,7.977,-0.164,-0.036,-0.100,-0.039,5.308,7.941,5.572,8.016
0.60429,1.149,2458507.96519,2458507.96908,5.376,8.006,-0.170,-0.098,-0.111,-0.037,5.206,7.909,5.486,8.043
0.60505,1.149,2458507.96633,2458507.97022,5.358,7.988,-0.151,-0.025,-0.092,-0.077,5.207,7.963,5.450,8.066
0.60582,1.149,2458507.96746,2458507.97135,5.334,8.005,-0.137,-0.017,-0.148,-0.044,5.197,7.988,5.482,8.049
0.81706,1.149,2458483.02872,2458483.03369,5.354,7.990,-0.210,-0.085,-0.102,-0.024,5.143,7.906,5.456,8.014
0.81785,1.149,2458483.02989,2458483.03486,5.340,7.930,-0.183,0.006,-0.098,-0.090,5.157,7.936,5.438,8.020
0.81884,1.149,2458483.03137,2458483.03634,5.347,7.984,-0.150,-0.033,-0.078,-0.006,5.197,7.951,5.425,7.990
0.81962,1.149,2458483.03253,2458483.03750,5.372,7.987,-0.211,-0.061,-0.075,-0.032,5.160,7.926,5.447,8.020
0.82040,1.149,2458483.03369,2458483.03866,5.356,7.996,-0.196,-0.065,-0.094,-0.053,5.161,7.931,5.450,8.049
0.82118,1.149,2458483.03484,2458483.03982,5.363,7.994,-0.199,-0.077,-0.071,-0.001,5.165,7.917,5.435,7.995
0.82196,1.149,2458483.03600,2458483.04097,5.308,7.926,-0.139,-0.005,-0.134,-0.100,5.169,7.921,5.441,8.026
0.94410,1.149,2458509.95543,2458509.95920,5.471,7.981,-0.132,-0.020,-0.102,-0.034,5.339,7.962,5.573,8.016
0.94486,1.149,2458509.95657,2458509.96034,5.480,7.966,-0.141,0.013,-0.130,-0.074,5.339,7.979,5.611,8.040
0.94563,1.149,2458509.95770,2458509.96147,5.511,8.005,-0.186,-0.054,-0.085,-0.036,5.324,7.952,5.595,8.042
0.94661,1.149,2458509.95916,2458509.96293,5.448,7.958,-0.120,-0.013,-0.158,-0.077,5.328,7.945,5.605,8.035
0.94737,1.149,2458509.96030,2458509.96406,5.507,8.009,-0.188,-0.089,-0.113,-0.030,5.318,7.919,5.620,8.039
0.94813,1.149,2458509.96143,2458509.96520,5.496,7.959,-0.191,-0.054,-0.100,-0.053,5.304,7.906,5.596,8.012
0.94912,1.149,2458509.96289,2458509.96666,5.512,7.996,-0.184,-0.066,-0.113,-0.041,5.328,7.930,5.624,8.036
0.98975,1.149,2458518.93612,2458518.93928,5.613,7.969,-0.122,-0.015,-0.117,-0.054,5.490,7.954,5.730,8.023
0.99040,1.149,2458518.93708,2458518.94025,5.645,7.976,-0.166,-0.031,-0.099,-0.038,5.479,7.945,5.744,8.013
0.14297,1.150,2458482.02741,2458482.03241,5.325,7.968,-0.145,-0.041,-0.130,-0.040,5.180,7.927,5.455,8.008
0.14375,1.150,2458482.02857,2458482.03357,5.346,7.969,-0.173,-0.065,-0.124,-0.048,5.172,7.904,5.470,8.017
0.14453,1.150,2458482.02973,2458482.03472,5.329,7.947,-0.152,-0.036,-0.126,-0.077,5.177,7.911,5.455,8.024
0.15409,1.150,2458482.04394,2458482.04893,5.346,7.999,-0.170,-0.073,-0.096,-0.005,5.177,7.926,5.443,8.003
0.15487,1.150,2458482.04510,2458482.05009,5.297,7.954,-0.118,-0.017,-0.143,-0.067,5.179,7.937,5.440,8.021
0.27019,1.150,2458508.95436,2458508.95819,5.338,7.988,-0.172,-0.063,-0.053,-0.043,5.166,7.925,5.391,8.031
0.27095,1.150,2458508.95549,2458508.95933,5.291,7.955,-0.086,0.041,-0.131,-0.094,5.205,7.996,5.422,8.049
0.27195,1.150,2458508.95697,2458508.96081,5.366,7.966,-0.207,-0.006,-0.118,-0.139,5.159,7.960,5.484,8.105
0.27849,1.150,2458508.96670,2458508.97053,5.310,7.974,-0.118,0.003,-0.115,-0.030,5.192,7.977,5.424,8.003
0.27947,1.150,2458508.96814,2458508.97197,5.373,8.002,-0.207,-0.058,-0.053,-0.025,5.166,7.944,5.427,8.027
0.28023,1.150,2458508.96928,2458508.97311,5.345,7.976,-0.132,-0.041,-0.124,-0.061,5.213,7.935,5.469,8.037
0.45802,1.150,2458478.03917,2458478.04425,5.424,7.928,-0.139,0.012,-0.122,-0.080,5.285,7.940,5.546,8.008
0.45880,1.150,2458478.04033,2458478.04541,5.454,7.966,-0.188,-0.037,-0.108,-0.061,5.266,7.929,5.562,8.027
0.45957,1.150,2458478.04148,2458478.04655,5.451,7.986,-0.174,-0.078,-0.116,-0.049,5.277,7.908,5.567,8.034
0.46678,1.150,2458478.05218,2458478.05726,5.438,7.949,-0.153,-0.016,-0.118,-0.064,5.284,7.933,5.555,8.013
0.46755,1.150,2458478.05333,2458478.05840,5.467,7.971,-0.175,-0.055,-0.081,-0.017,5.292,7.916,5.549,7.988
0.47211,1.150,2458481.03092,2458481.03594,5.450,7.969,-0.131,-0.010,-0.092,-0.032,5.319,7.959,5.542,8.001
0.47289,1.150,2458481.03208,2458481.03710,5.449,7.964,-0.158,-0.034,-0.130,-0.056,5.291,7.930,5.579,8.020
0.48013,1.150,2458481.04283,2458481.04785,5.484,7.971,-0.184,-0.039,-0.115,-0.056,5.300,7.931,5.598,8.027
0.48091,1.150,2458481.04399,2458481.04900,5.473,7.980,-0.166,-0.052,-0.106,-0.025,5.307,7.928,5.579,8.005
0.48192,1.150,2458481.04548,2458481.05050,5.489,7.967,-0.187,-0.029,-0.107,-0.062,5.302,7.938,5.596,8.029
0.60075,1.150,2458507.95994,2458507.96383,5.359,7.981,-0.188,-0.055,-0.093,-0.053,5.171,7.927,5.452,8.035
0.60681,1.150,2458507.96893,2458507.97282,5.357,7.980,-0.158,-0.036,-0.092,-0.051,5.199,7.944,5.449,8.031
0.60757,1.150,2458507.97006,2458507.97396,5.316,7.987,-0.107,-0.022,-0.137,-0.042,5.208,7.965,5.452,8.029
0.60833,1.150,2458507.97120,2458507.97509,5.333,7.993,-0.155,-0.057,-0.114,-0.034,5.178,7.937,5.447,8.027
0.81472,1.150,2458483.02525,2458483.03022,5.331,7.945,-0.179,0.012,-0.117,-0.069,5.152,7.958,5.448,8.014
0.81550,1.150,2458483.02641,2458483.03138,5.317,7.960,-0.160,-0.052,-0.115,-0.042,5.157,7.908,5.432,8.002
0.81628,1.150,2458483.02756,2458483.03254,5.340,7.955,-0.172,0.005,-0.103,-0.068,5.167,7.960,5.443,8.023
0.82274,1.150,2458483.03716,2458483.04213,5.315,7.927,-0.155,0.009,-0.115,-0.093,5.160,7.936,5.430,8.020
0.82353,1.150,2458483.03833,2458483.04330,5.357,7.986,-0.180,-0.053,-0.086,-0.023,5.177,7.933,5.443,8.009
0.82431,1.150,2458483.03948,2458483.04446,5.369,8.026,-0.207,-0.113,-0.080,0.009,5.161,7.913,5.448,8.017
0.94158,1.150,2458509.95170,2458509.95547,5.477,7.995,-0.189,-0.078,-0.036,0.016,5.287,7.917,5.513,7.980
0.94235,1.150,2458509.95283,2458509.95660,5.427,8.012,-0.141,-0.065,-0.146,0.031,5.286,7.947,5.573,7.981
0.94311,1.150,2458509.95396,2458509.95774,5.472,7.960,-0.188,-0.030,-0.089,-0.034,5.283,7.929,5.561,7.994
0.94988,1.150,2458509.96402,2458509.96779,5.514,8.021,-0.184,-0.080,-0.102,0.010,5.330,7.941,5.616,8.011
0.95064,1.150,2458509.96516,2458509.96893,5.498,7.994,-0.157,-0.052,-0.074,-0.008,5.341,7.942,5.572,8.003
0.95162,1.150,2458509.96661,2458509.97038,5.503,7.993,-0.126,-0.031,-0.117,-0.077,5.377,7.961,5.620,8.070
0.99101,1.150,2458518.93799,2458518.94116,5.642,7.976,-0.162,-0.027,-0.096,-0.052,5.480,7.949,5.738,8.028
0.99163,1.150,2458518.93891,2458518.94207,5.643,7.975,-0.156,-0.046,-0.082,-0.045,5.487,7.930,5.725,8.020
0.99245,1.150,2458518.94013,2458518.94330,5.660,7.976,-0.176,-0.026,-0.073,-0.051,5.484,7.950,5.734,8.027
0.99307,1.150,2458518.94105,2458518.94421,5.638,8.005,-0.148,-0.041,-0.111,-0.032,5.490,7.964,5.748,8.037
0.99368,1.150,2458518.94196,2458518.94513,5.625,7.990,-0.142,-0.057,-0.104,-0.017,5.483,7.932,5.730,8.006
0.14195,1.151,2458482.02591,2458482.03090,5.316,7.971,-0.123,-0.048,-0.143,-0.055,5.193,7.923,5.459,8.026
0.15565,1.151,2458482.04626,2458482.05125,5.371,7.968,-0.210,-0.047,-0.079,-0.039,5.161,7.921,5.450,8.007
0.15642,1.151,2458482.04740,2458482.05239,5.357,7.976,-0.212,-0.059,-0.093,-0.043,5.145,7.917,5.450,8.019
0.26844,1.151,2458508.95177,2458508.95560,5.367,8.005,-0.206,-0.030,-0.052,0.018,5.161,7.974,5.419,7.987
0.26942,1.151,2458508.95322,2458508.95706,5.301,7.969,-0.121,0.010,-0.147,-0.077,5.180,7.978,5.447,8.046
0.28099,1.151,2458508.97041,2458508.97424,5.321,7.990,-0.177,-0.063,-0.120,-0.021,5.145,7.927,5.441,8.011
0.28198,1.151,2458508.97188,2458508.97571,5.349,7.942,-0.155,0.040,-0.073,-0.071,5.193,7.982,5.422,8.013
0.45647,1.151,2458478.03687,2458478.04195,5.447,7.968,-0.186,-0.038,-0.101,-0.049,5.261,7.930,5.548,8.016
0.45724,1.151,2458478.03802,2458478.04309,5.443,7.971,-0.190,-0.053,-0.081,-0.015,5.253,7.918,5.524,7.986
0.46856,1.151,2458478.05482,2458478.05990,5.473,7.970,-0.183,-0.042,-0.090,-0.046,5.291,7.928,5.563,8.016
0.46933,1.151,2458478.05597,2458478.06104,5.467,7.978,-0.201,-0.076,-0.104,-0.053,5.266,7.902,5.571,8.030
0.47056,1.151,2458481.02861,2458481.03362,5.432,7.969,-0.129,-0.026,-0.137,-0.050,5.304,7.943,5.569,8.019
0.47133,1.151,2458481.02976,2458481.03478,5.447,7.926,-0.156,-0.010,-0.117,-0.089,5.291,7.916,5.564,8.015
0.48269,1.151,2458481.04664,2458481.05165,5.463,7.980,-0.171,-0.062,-0.115,-0.040,5.292,7.919,5.578,8.021
0.48347,1.151,2458481.04780,2458481.05281,5.470,7.937,-0.188,-0.025,-0.119,-0.075,5.282,7.912,5.589,8.012
0.59748,1.151,2458507.95508,2458507.95897,5.346,7.970,-0.138,-0.038,-0.121,-0.058,5.207,7.932,5.466,8.027
0.59824,1.151,2458507.95620,2458507.96009,5.341,7.974,-0.165,-0.052,-0.096,-0.029,5.177,7.922,5.437,8.003
0.60932,1.151,2458507.97266,2458507.97655,5.320,7.990,-0.118,-0.026,-0.118,-0.015,5.202,7.964,5.438,8.005
0.61008,1.151,2458507.97379,2458507.97768,5.332,7.980,-0.154,-0.020,-0.134,-0.076,5.178,7.960,5.467,8.056
0.61084,1.151,2458507.97492,2458507.97882,5.321,7.968,-0.138,-0.042,-0.117,-0.059,5.183,7.926,5.437,8.026
0.81317,1.151,2458483.02295,2458483.02792,5.310,7.950,-0.142,-0.017,-0.146,-0.057,5.168,7.933,5.456,8.007
0.81395,1.151,2458483.02410,2458483.02907,5.329,7.969,-0.154,-0.039,-0.103,-0.056,5.175,7.929,5.432,8.025
0.82509,1.151,2458483.04064,2458483.04561,5.294,7.955,-0.125,-0.039,-0.165,-0.058,5.169,7.915,5.459,8.013
0.82586,1.151,2458483.04180,2458483.04677,5.356,7.997,-0.162,-0.068,-0.096,-0.012,5.194,7.929,5.452,8.008
0.93984,1.151,2458509.94910,2458509.95287,5.488,7.993,-0.180,-0.057,-0.083,-0.071,5.308,7.936,5.571,8.063
0.94061,1.151,2458509.95025,2458509.95402,5.455,8.011,-0.102,-0.075,-0.105,0.014,5.353,7.936,5.559,7.998
0.95239,1.151,2458509.96775,2458509.97152,5.522,7.957,-0.170,-0.036,-0.090,-0.059,5.352,7.921,5.612,8.016
0.95315,1.151,2458509.96888,2458509.97265,5.483,7.968,-0.152,-0.023,-0.169,-0.077,5.330,7.945,5.652,8.044
0.99451,1.151,2458518.94319,2458518.94636,5.641,7.979,-0.135,-0.026,-0.094,-0.048,5.506,7.953,5.735,8.027
0.99513,1.151,2458518.94410,2458518.94727,5.628,7.970,-0.154,-0.056,-0.115,-0.041,5.474,7.913,5.742,8.010
0.14040,1.152,2458482.02359,2458482.02859,5.363,7.982,-0.186,-0.060,-0.090,-0.036,5.177,7.922,5.453,8.018
0.14117,1.152,2458482.02475,2458482.02975,5.349,7.973,-0.177,-0.041,-0.110,-0.059,5.172,7.932,5.460,8.032
0.15721,1.152,2458482.04857,2458482.05356,5.365,7.999,-0.165,-0.054,-0.066,-0.025,5.200,7.945,5.431,8.024
0.26768,1.152,2458508.95063,2458508.95446,5.365,8.032,-0.218,-0.101,-0.039,0.031,5.147,7.931,5.403,8.001
0.28275,1.152,2458508.97302,2458508.97685,5.368,7.980,-0.229,-0.041,-0.096,-0.054,5.139,7.939,5.464,8.034
0.45492,1.152,2458478.03457,2458478.03964,5.414,7.956,-0.162,-0.040,-0.111,-0.034,5.252,7.916,5.524,7.990
0.45569,1.152,2458478.03571,2458478.04079,5.412,7.956,-0.177,-0.064,-0.123,-0.044,5.235,7.892,5.535,8.001
0.46900,1.152,2458481.02630,2458481.03132,5.421,7.966,-0.127,-0.036,-0.153,-0.058,5.294,7.929,5.574,8.024
0.46978,1.152,2458481.02745,2458481.03247,5.472,7.982,-0.159,-0.026,-0.094,-0.039,5.314,7.956,5.567,8.021
0.47011,1.152,2458478.05712,2458478.06220,5.447,7.950,-0.154,-0.027,-0.101,-0.042,5.292,7.923,5.548,7.993
0.47088,1.152,2458478.05827,2458478.06335,5.446,7.963,-0.135,-0.035,-0.120,-0.051,5.311,7.929,5.566,8.014
0.48425,1.152,2458481.04895,2458481.05397,5.463,7.949,-0.163,-0.022,-0.129,-0.059,5.300,7.927,5.591,8.008
0.48503,1.152,2458481.05011,2458481.05513,5.466,7.977,-0.153,-0.033,-0.118,-0.039,5.314,7.945,5.584,8.017
0.59573,1.152,2458507.95247,2458507.95637,5.346,7.973,-0.163,-0.019,-0.117,-0.060,5.183,7.954,5.463,8.033
0.59672,1.152,2458507.95394,2458507.95783,5.356,7.998,-0.179,-0.068,-0.083,-0.020,5.176,7.929,5.439,8.018
0.61184,1.152,2458507.97641,2458507.98030,5.369,8.011,-0.200,-0.081,-0.094,-0.050,5.168,7.930,5.462,8.061
0.81161,1.152,2458483.02063,2458483.02560,5.296,7.958,-0.129,-0.036,-0.134,-0.070,5.167,7.921,5.430,8.027
0.81239,1.152,2458483.02179,2458483.02676,5.306,7.978,-0.132,-0.030,-0.139,-0.036,5.174,7.949,5.445,8.015
0.82769,1.152,2458483.04451,2458483.04948,5.355,7.960,-0.173,-0.043,-0.066,-0.030,5.181,7.917,5.421,7.990
0.82869,1.152,2458483.04600,2458483.05097,5.350,8.011,-0.153,-0.091,-0.128,-0.008,5.197,7.920,5.478,8.020
0.93907,1.152,2458509.94797,2458509.95174,5.464,7.967,-0.159,0.020,-0.071,-0.064,5.305,7.987,5.535,8.032
0.95418,1.152,2458509.97041,2458509.97418,5.517,7.993,-0.170,-0.055,-0.111,-0.030,5.347,7.939,5.628,8.024
0.99574,1.152,2458518.94502,2458518.94818,5.623,7.955,-0.123,0.002,-0.117,-0.046,5.499,7.957,5.740,8.001
0.99657,1.152,2458518.94626,2458518.94942,5.645,7.998,-0.175,-0.065,-0.099,-0.037,5.470,7.933,5.745,8.034
0.13962,1.153,2458482.02244,2458482.02743,5.353,7.988,-0.162,-0.043,-0.096,-0.025,5.191,7.945,5.450,8.013
0.15798,1.153,2458482.04972,2458482.05471,5.360,7.985,-0.206,-0.073,-0.086,-0.037,5.154,7.912,5.446,8.022
0.26692,1.153,2458508.94950,2458508.95333,5.304,8.008,-0.108,-0.043,-0.143,-0.042,5.196,7.965,5.447,8.050
0.28351,1.153,2458508.97415,2458508.97798,5.370,7.953,-0.171,0.016,-0.044,-0.060,5.199,7.969,5.414,8.013
0.45415,1.153,2458478.03342,2458478.03850,5.415,7.957,-0.162,-0.027,-0.139,-0.064,5.253,7.930,5.553,8.021
0.46745,1.153,2458481.02399,2458481.02901,5.427,7.957,-0.144,-0.035,-0.148,-0.079,5.283,7.922,5.575,8.035
0.46823,1.153,2458481.02514,2458481.03016,5.438,7.967,-0.147,-0.009,-0.133,-0.055,5.291,7.958,5.571,8.022
0.47166,1.153,2458478.05943,2458478.06450,5.480,7.976,-0.192,-0.060,-0.085,-0.025,5.288,7.916,5.564,8.001
0.48581,1.153,2458481.05127,2458481.05628,5.455,7.944,-0.143,-0.019,-0.133,-0.079,5.312,7.925,5.588,8.023
0.59497,1.153,2458507.95134,2458507.95523,5.330,7.969,-0.131,-0.022,-0.116,-0.036,5.199,7.947,5.446,8.005
0.61260,1.153,2458507.97754,2458507.98143,5.365,7.948,-0.161,0.002,-0.076,-0.050,5.204,7.951,5.442,7.999
0.81083,1.153,2458483.01946,2458483.02443,5.333,7.948,-0.156,-0.029,-0.121,-0.071,5.177,7.920,5.454,8.019
0.82947,1.153,2458483.04716,2458483.05213,5.372,7.981,-0.209,-0.045,-0.101,-0.090,5.162,7.936,5.473,8.071
0.93733,1.153,2458509.94538,2458509.94915,5.428,7.977,-0.142,-0.030,-0.114,-0.028,5.286,7.946,5.542,8.005
0.93808,1.153,2458509.94650,2458509.95027,5.425,7.995,-0.146,-0.053,-0.136,-0.042,5.279,7.943,5.561,8.037
0.95494,1.153,2458509.97155,2458509.97531,5.526,7.991,-0.188,-0.050,-0.115,-0.026,5.337,7.941,5.641,8.017
0.95570,1.153,2458509.97267,2458509.97644,5.538,8.000,-0.170,-0.089,-0.099,-0.047,5.368,7.910,5.637,8.046
0.99719,1.153,2458518.94717,2458518.95034,5.612,7.963,-0.021,0.009,-0.134,-0.068,5.591,7.973,5.746,8.031
0.13806,1.154,2458482.02012,2458482.02512,5.341,7.978,-0.148,-0.050,-0.105,-0.029,5.193,7.927,5.447,8.007
0.13884,1.154,2458482.02128,2458482.02628,5.326,7.941,-0.162,-0.018,-0.138,-0.091,5.164,7.923,5.464,8.032
0.15898,1.154,2458482.05121,2458482.05620,5.345,7.938,-0.159,0.007,-0.108,-0.079,5.186,7.944,5.454,8.017
0.26516,1.154,2458508.94689,2458508.95073,5.296,7.973,-0.181,-0.085,-0.127,-0.076,5.116,7.888,5.423,8.050
0.26593,1.154,2458508.94803,2458508.95186,5.320,7.968,-0.131,-0.028,-0.111,-0.080,5.189,7.939,5.431,8.047
0.28479,1.154,2458508.97605,2458508.97988,5.337,8.008,-0.161,-0.110,-0.091,-0.016,5.176,7.898,5.428,8.024
0.45259,1.154,2458478.03111,2458478.03618,5.415,7.969,-0.163,-0.026,-0.105,-0.040,5.252,7.943,5.520,8.009
0.45337,1.154,2458478.03226,2458478.03734,5.416,7.963,-0.150,-0.047,-0.100,-0.032,5.266,7.915,5.516,7.995
0.46667,1.154,2458481.02283,2458481.02785,5.442,7.940,-0.171,-0.014,-0.128,-0.077,5.271,7.926,5.570,8.017
0.47243,1.154,2458478.06057,2458478.06565,5.458,7.968,-0.158,-0.027,-0.106,-0.051,5.299,7.941,5.564,8.019
0.47321,1.154,2458478.06173,2458478.06681,5.458,7.962,-0.154,-0.019,-0.133,-0.054,5.304,7.943,5.592,8.016
0.48659,1.154,2458481.05242,2458481.05744,5.462,7.955,-0.135,-0.004,-0.138,-0.074,5.327,7.951,5.599,8.029
0.48737,1.154,2458481.05358,2458481.05860,5.486,7.991,-0.198,-0.065,-0.087,-0.029,5.288,7.926,5.573,8.020
0.59420,1.154,2458507.95020,2458507.95410,5.357,7.987,-0.186,-0.075,-0.109,-0.043,5.171,7.912,5.466,8.030
0.61336,1.154,2458507.97866,2458507.98255,5.356,8.014,-0.168,-0.065,-0.093,-0.004,5.188,7.949,5.448,8.018
0.80982,1.154,2458483.01797,2458483.02294,5.321,7.958,-0.164,-0.015,-0.112,-0.060,5.157,7.943,5.433,8.018
0.83024,1.154,2458483.04830,2458483.05327,5.351,7.983,-0.183,-0.052,-0.088,-0.038,5.168,7.931,5.439,8.021
0.93656,1.154,2458509.94424,2458509.94801,5.449,7.959,-0.161,-0.018,-0.081,-0.100,5.288,7.942,5.529,8.059
0.95669,1.154,2458509.97414,2458509.97791,5.531,8.020,-0.170,-0.062,-0.118,0.004,5.361,7.958,5.649,8.016
0.13728,1.155,2458482.01896,2458482.02396,5.340,7.968,-0.178,-0.054,-0.107,-0.049,5.162,7.913,5.447,8.017
0.15976,1.155,2458482.05237,2458482.05736,5.355,7.973,-0.178,-0.044,-0.078,-0.023,5.177,7.929,5.433,7.997
0.26440,1.155,2458508.94576,2458508.94959,5.334,7.947,-0.169,0.013,-0.085,-0.121,5.165,7.960,5.419,8.069
0.28578,1.155,2458508.97752,2458508.98135,5.330,7.963,-0.192,-0.042,-0.174,-0.112,5.138,7.921,5.504,8.075
0.28653,1.155,2458508.97864,2458508.98247,5.284,7.967,-0.094,-0.004,-0.112,-0.055,5.190,7.963,5.396,8.022
0.46589,1.155,2458481.02167,2458481.02669,5.437,7.982,-0.120,-0.016,-0.115,-0.038,5.316,7.966,5.551,8.020
0.47398,1.155,2458478.06288,2458478.06795,5.466,7.962,-0.166,-0.034,-0.097,-0.056,5.300,7.929,5.563,8.018
0.48815,1.155,2458481.05474,2458481.05976,5.448,7.962,-0.142,-0.039,-0.136,-0.052,5.306,7.924,5.584,8.014
0.61435,1.155,2458507.98013,2458507.98402,5.314,7.953,-0.103,-0.025,-0.121,-0.062,5.210,7.928,5.435,8.015
0.80904,1.155,2458483.01681,2458483.02178,5.349,7.966,-0.177,-0.037,-0.089,-0.044,5.172,7.928,5.438,8.009
0.83103,1.155,2458483.04947,2458483.05444,5.326,7.993,-0.152,-0.088,-0.125,0.000,5.174,7.905,5.451,7.993
0.93558,1.155,2458509.94278,2458509.94656,5.466,8.055,-0.212,-0.127,-0.076,0.006,5.255,7.927,5.543,8.048
0.95745,1.155,2458509.97527,2458509.97904,5.537,7.979,-0.161,-0.041,-0.123,-0.078,5.376,7.938,5.660,8.057
0.13650,1.156,2458482.01781,2458482.02280,5.357,8.003,-0.176,-0.059,-0.086,-0.027,5.181,7.944,5.443,8.030
0.16054,1.156,2458482.05352,2458482.05852,5.345,7.969,-0.165,-0.033,-0.106,-0.062,5.181,7.936,5.452,8.031
0.16132,1.156,2458482.05468,2458482.05967,5.307,7.938,-0.122,0.010,-0.154,-0.095,5.185,7.948,5.461,8.033
0.26337,1.156,2458508.94423,2458508.94807,5.293,8.017,-0.123,-0.081,-0.150,-0.014,5.170,7.936,5.443,8.031
0.28730,1.156,2458508.97977,2458508.98360,5.359,7.981,-0.176,-0.034,-0.044,-0.020,5.183,7.946,5.403,8.001
0.37084,1.156,2458526.92970,2458526.93224,5.395,8.009,-0.218,-0.073,-0.075,-0.049,5.177,7.936,5.470,8.058
0.45160,1.156,2458478.02962,2458478.03471,5.416,7.952,-0.169,-0.049,-0.124,-0.055,5.247,7.902,5.540,8.007
0.46487,1.156,2458481.02016,2458481.02517,5.449,7.974,-0.143,-0.010,-0.109,-0.059,5.306,7.965,5.558,8.033
0.47476,1.156,2458478.06403,2458478.06911,5.476,7.984,-0.203,-0.073,-0.087,-0.018,5.273,7.911,5.563,8.002
0.48892,1.156,2458481.05589,2458481.06090,5.472,7.964,-0.167,-0.028,-0.134,-0.055,5.306,7.936,5.606,8.019
0.61587,1.156,2458507.98239,2458507.98628,5.312,7.987,-0.097,-0.011,-0.151,-0.074,5.216,7.976,5.463,8.061
0.80827,1.156,2458483.01567,2458483.02064,5.357,7.971,-0.183,-0.043,-0.094,-0.067,5.174,7.928,5.451,8.038
0.83181,1.156,2458483.05063,2458483.05560,5.315,7.981,-0.145,-0.035,-0.124,-0.026,5.170,7.945,5.439,8.007
0.93482,1.156,2458509.94165,2458509.94542,5.392,7.939,-0.110,-0.037,-0.180,-0.133,5.282,7.902,5.573,8.072
0.95822,1.156,2458509.97641,2458509.98017,5.524,8.010,-0.114,-0.040,-0.122,-0.008,5.410,7.970,5.647,8.018
0.13572,1.157,2458482.01665,2458482.02165,5.339,7.952,-0.149,-0.040,-0.118,-0.086,5.190,7.912,5.457,8.038
0.26261,1.157,2458508.94310,2458508.94693,5.308,7.965,-0.107,0.038,-0.133,-0.041,5.201,8.004,5.441,8.007
0.37183,1.157,2458526.93116,2458526.93370,5.364,8.000,-0.134,-0.053,-0.107,-0.042,5.230,7.947,5.471,8.042
0.45082,1.157,2458478.02847,2458478.03355,5.403,7.955,-0.158,-0.023,-0.126,-0.039,5.244,7.932,5.529,7.994
0.46409,1.157,2458481.01900,2458481.02402,5.466,7.981,-0.200,-0.047,-0.056,-0.015,5.267,7.934,5.522,7.997
0.47553,1.157,2458478.06518,2458478.07026,5.436,7.921,-0.134,0.018,-0.142,-0.084,5.302,7.939,5.578,8.005
0.48994,1.157,2458481.05740,2458481.06242,5.444,7.929,-0.126,0.017,-0.142,-0.072,5.318,7.946,5.585,8.001
0.61685,1.157,2458507.98385,2458507.98774,5.336,7.983,-0.124,-0.014,-0.143,-0.078,5.212,7.968,5.479,8.061
0.80749,1.157,2458483.01451,2458483.01948,5.323,7.951,-0.162,-0.026,-0.107,-0.059,5.161,7.926,5.430,8.011
0.83259,1.157,2458483.05179,2458483.05676,5.342,7.953,-0.160,0.001,-0.113,-0.087,5.182,7.953,5.455,8.039
0.93406,1.157,2458509.94052,2458509.94429,5.413,7.927,-0.197,-0.038,-0.111,-0.122,5.216,7.889,5.524,8.049
0.95920,1.157,2458509.97786,2458509.98163,5.542,7.982,-0.164,-0.022,-0.110,-0.044,5.378,7.961,5.652,8.026
0.13494,1.158,2458482.01549,2458482.02049,5.328,7.940,-0.163,-0.020,-0.144,-0.068,5.165,7.920,5.472,8.007
0.16210,1.158,2458482.05584,2458482.06083,5.304,7.960,-0.111,-0.034,-0.134,-0.045,5.193,7.926,5.438,8.004
0.26184,1.158,2458508.94196,2458508.94580,5.307,7.954,-0.158,0.004,-0.133,-0.067,5.149,7.957,5.440,8.021
0.28828,1.158,2458508.98123,2458508.98506,5.317,7.962,-0.115,-0.011,-0.104,-0.071,5.202,7.951,5.422,8.033
0.37260,1.158,2458526.93231,2458526.93485,5.371,8.008,-0.168,-0.045,-0.107,-0.037,5.203,7.963,5.478,8.045
0.45005,1.158,2458478.02732,2458478.03240,5.418,7.984,-0.173,-0.057,-0.113,-0.016,5.245,7.927,5.531,8.000
0.46331,1.158,2458481.01784,2458481.02286,5.452,7.965,-0.172,-0.010,-0.103,-0.063,5.280,7.954,5.555,8.027
0.47654,1.158,2458478.06667,2458478.07175,5.461,7.942,-0.168,-0.026,-0.117,-0.059,5.293,7.916,5.578,8.001
0.49071,1.158,2458481.05855,2458481.06356,5.474,7.977,-0.166,-0.060,-0.123,-0.045,5.307,7.916,5.597,8.021
0.61761,1.158,2458507.98498,2458507.98887,5.323,7.947,-0.135,-0.004,-0.132,-0.059,5.188,7.943,5.455,8.005
0.80670,1.158,2458483.01334,2458483.01831,5.337,7.972,-0.176,-0.045,-0.099,-0.026,5.161,7.927,5.436,7.998
0.83336,1.158,2458483.05293,2458483.05790,5.358,7.990,-0.166,-0.048,-0.093,-0.043,5.192,7.942,5.452,8.033
0.93308,1.158,2458509.93907,2458509.94284,5.417,7.944,-0.161,-0.035,-0.122,-0.081,5.256,7.909,5.539,8.025
0.95996,1.158,2458509.97900,2458509.98277,5.551,8.016,-0.168,-0.063,-0.128,-0.047,5.383,7.953,5.680,8.062
0.13394,1.159,2458482.01400,2458482.01900,5.368,7.979,-0.175,-0.058,-0.074,-0.013,5.193,7.922,5.443,7.993
0.16288,1.159,2458482.05700,2458482.06199,5.385,8.003,-0.203,-0.068,-0.051,-0.023,5.182,7.935,5.435,8.026
0.28904,1.159,2458508.98237,2458508.98620,5.354,8.022,-0.201,-0.107,-0.101,-0.024,5.153,7.915,5.455,8.046
0.37337,1.159,2458526.93345,2458526.93599,5.356,8.000,-0.165,-0.056,-0.103,-0.031,5.190,7.944,5.459,8.031
0.44927,1.159,2458478.02616,2458478.03124,5.396,7.945,-0.156,-0.048,-0.116,-0.055,5.240,7.896,5.512,8.000
0.46253,1.159,2458481.01668,2458481.02170,5.456,7.963,-0.172,-0.032,-0.110,-0.087,5.284,7.931,5.566,8.050
0.49150,1.159,2458481.05972,2458481.06473,5.454,7.963,-0.150,-0.029,-0.128,-0.028,5.304,7.935,5.582,7.991
0.80593,1.159,2458483.01218,2458483.01715,5.356,7.989,-0.183,-0.054,-0.085,-0.049,5.173,7.935,5.441,8.038
0.83415,1.159,2458483.05410,2458483.05907,5.358,7.984,-0.197,-0.038,-0.087,-0.025,5.162,7.945,5.445,8.009
0.93232,1.159,2458509.93793,2458509.94171,5.400,7.957,-0.113,0.021,-0.162,-0.108,5.287,7.978,5.562,8.065
0.96072,1.159,2458509.98013,2458509.98390,5.500,7.942,-0.095,0.066,-0.149,-0.071,5.404,8.007,5.649,8.012
0.16366,1.160,2458482.05815,2458482.06314,5.328,7.952,-0.158,-0.038,-0.113,-0.082,5.170,7.914,5.441,8.034
0.26086,1.160,2458508.94050,2458508.94434,5.341,7.978,-0.156,-0.033,-0.088,-0.012,5.185,7.944,5.428,7.990
0.28981,1.160,2458508.98350,2458508.98733,5.353,7.958,-0.184,-0.030,-0.062,-0.055,5.169,7.927,5.414,8.012
0.44849,1.160,2458478.02502,2458478.03010,5.412,7.951,-0.159,-0.017,-0.123,-0.075,5.253,7.934,5.535,8.025
0.46176,1.160,2458481.01554,2458481.02056,5.446,7.964,-0.170,-0.047,-0.088,-0.047,5.276,7.917,5.533,8.011
0.47731,1.160,2458478.06783,2458478.07291,5.448,7.939,-0.139,0.008,-0.131,-0.081,5.309,7.948,5.579,8.020
0.49228,1.160,2458481.06087,2458481.06589,5.460,7.989,-0.166,-0.069,-0.145,-0.012,5.294,7.920,5.605,8.001
0.61837,1.160,2458507.98611,2458507.99000,5.301,7.965,-0.106,-0.005,-0.160,-0.069,5.194,7.960,5.461,8.034
0.80515,1.160,2458483.01102,2458483.01600,5.346,7.999,-0.185,-0.074,-0.086,-0.010,5.161,7.925,5.432,8.008
0.83492,1.160,2458483.05526,2458483.06023,5.348,7.950,-0.180,-0.034,-0.113,-0.077,5.168,7.915,5.461,8.027
0.13316,1.161,2458482.01284,2458482.01784,5.334,7.970,-0.162,-0.055,-0.131,-0.044,5.172,7.915,5.466,8.014
0.16444,1.161,2458482.05931,2458482.06430,5.345,7.985,-0.154,-0.050,-0.109,-0.040,5.191,7.935,5.454,8.026
0.26010,1.161,2458508.93937,2458508.94320,5.325,8.007,-0.175,-0.047,-0.112,-0.036,5.151,7.960,5.437,8.043
0.29078,1.161,2458508.98495,2458508.98878,5.324,8.000,-0.188,-0.054,-0.080,-0.052,5.136,7.946,5.404,8.052
0.37429,1.161,2458526.93482,2458526.93736,5.375,8.012,-0.158,-0.039,-0.099,-0.032,5.217,7.973,5.474,8.045
0.44772,1.161,2458478.02386,2458478.02894,5.389,7.958,-0.139,-0.033,-0.153,-0.071,5.250,7.926,5.542,8.030
0.47809,1.161,2458478.06898,2458478.07405,5.450,7.941,-0.157,-0.015,-0.124,-0.061,5.292,7.926,5.574,8.002
0.49305,1.161,2458481.06202,2458481.06703,5.477,7.950,-0.184,-0.038,-0.122,-0.079,5.293,7.913,5.599,8.029
0.61936,1.161,2458507.98758,2458507.99147,5.352,7.984,-0.182,-0.083,-0.112,-0.058,5.170,7.901,5.464,8.042
0.80437,1.161,2458483.00987,2458483.01484,5.336,7.988,-0.141,-0.033,-0.087,-0.032,5.196,7.954,5.423,8.020
0.83570,1.161,2458483.05642,2458483.06139,5.326,7.979,-0.159,-0.057,-0.127,-0.034,5.167,7.922,5.454,8.013
0.93156,1.161,2458509.93680,2458509.94057,5.386,7.982,-0.143,-0.005,-0.117,-0.023,5.243,7.977,5.503,8.005
0.96171,1.161,2458509.98159,2458509.98536,5.564,8.002,-0.209,-0.061,-0.083,0.001,5.355,7.941,5.647,8.001
0.13238,1.162,2458482.01168,2458482.01668,5.347,7.992,-0.175,-0.074,-0.114,-0.028,5.172,7.918,5.461,8.020
0.16522,1.162,2458482.06047,2458482.06546,5.308,7.954,-0.123,-0.008,-0.161,-0.067,5.185,7.946,5.469,8.021
0.25933,1.162,2458508.93823,2458508.94207,5.338,7.990,-0.166,-0.035,-0.100,-0.060,5.172,7.954,5.438,8.050
0.29154,1.162,2458508.98608,2458508.98991,5.293,7.933,-0.125,-0.023,-0.140,-0.119,5.168,7.911,5.432,8.053
0.37506,1.162,2458526.93597,2458526.93851,5.310,7.975,-0.111,0.000,-0.144,-0.045,5.200,7.975,5.454,8.020
0.44694,1.162,2458478.02270,2458478.02778,5.424,7.984,-0.174,-0.059,-0.069,-0.004,5.250,7.925,5.493,7.988
0.46098,1.162,2458481.01438,2458481.01940,5.436,7.949,-0.167,-0.025,-0.104,-0.062,5.269,7.924,5.540,8.011
0.47886,1.162,2458478.07013,2458478.07521,5.454,7.949,-0.144,-0.025,-0.128,-0.057,5.310,7.924,5.582,8.006
0.58820,1.162,2458507.94128,2458507.94517,5.342,8.000,-0.151,-0.067,-0.122,-0.005,5.191,7.933,5.464,8.005
0.62012,1.162,2458507.98871,2458507.99260,5.342,7.987,-0.188,-0.070,-0.117,-0.049,5.155,7.916,5.459,8.036
0.80359,1.162,2458483.00871,2458483.01368,5.357,8.000,-0.207,-0.092,-0.079,-0.006,5.149,7.908,5.435,8.007
0.93058,1.162,2458509.93535,2458509.93913,5.416,8.005,-0.138,-0.077,-0.146,-0.045,5.278,7.928,5.562,8.050
0.96247,1.162,2458509.98273,2458509.98649,5.558,8.007,-0.149,-0.054,-0.078,0.004,5.408,7.953,5.636,8.002
0.13160,1.163,2458482.01053,2458482.01552,5.378,7.987,-0.194,-0.048,-0.072,-0.043,5.184,7.939,5.450,8.030
0.37582,1.163,2458526.93710,2458526.93964,5.354,8.006,-0.154,-0.064,-0.081,-0.034,5.200,7.943,5.435,8.040
0.46020,1.163,2458481.01322,2458481.01824,5.433,7.950,-0.164,-0.017,-0.124,-0.070,5.270,7.932,5.558,8.019
0.47964,1.163,2458478.07128,2458478.07636,5.466,7.948,-0.174,-0.027,-0.097,-0.077,5.292,7.921,5.563,8.025
0.49383,1.163,2458481.06318,2458481.06819,5.488,7.962,-0.177,-0.034,-0.112,-0.057,5.311,7.928,5.600,8.019
0.58743,1.163,2458507.94014,2458507.94404,5.341,7.997,-0.139,-0.073,-0.126,-0.033,5.202,7.924,5.468,8.029
0.80281,1.163,2458483.00755,2458483.01252,5.334,7.955,-0.174,-0.053,-0.075,-0.063,5.161,7.902,5.410,8.018
0.83672,1.163,2458483.05792,2458483.06289,5.363,7.980,-0.204,-0.079,-0.099,-0.021,5.159,7.901,5.462,8.001
0.92982,1.163,2458509.93422,2458509.93799,5.368,7.949,-0.134,-0.009,-0.145,-0.108,5.234,7.940,5.513,8.057
0.96323,1.163,2458509.98386,2458509.98763,5.562,7.973,-0.123,-0.010,-0.114,-0.067,5.439,7.963,5.676,8.041
0.13082,1.164,2458482.00937,2458482.01437,5.361,7.969,-0.169,-0.024,-0.105,-0.043,5.193,7.945,5.466,8.013
0.16600,1.164,2458482.06163,2458482.06662,5.354,7.976,-0.181,-0.047,-0.078,-0.029,5.173,7.929,5.433,8.004
0.25831,1.164,2458508.93671,2458508.94054,5.334,7.947,-0.176,-0.023,-0.111,-0.115,5.159,7.924,5.445,8.062
0.29231,1.164,2458508.98722,2458508.99105,5.317,7.971,-0.127,-0.049,-0.142,-0.053,5.190,7.922,5.458,8.024
0.44617,1.164,2458478.02156,2458478.02664,5.407,7.958,-0.168,-0.034,-0.115,-0.070,5.239,7.925,5.522,8.029
0.45942,1.164,2458481.01207,2458481.01708,5.440,7.956,-0.178,-0.020,-0.113,-0.060,5.262,7.937,5.553,8.017
0.49461,1.164,2458481.06435,2458481.06936,5.472,7.966,-0.159,-0.033,-0.129,-0.064,5.313,7.933,5.601,8.030
0.58667,1.164,2458507.93901,2458507.94291,5.349,7.974,-0.178,-0.040,-0.104,-0.061,5.170,7.934,5.453,8.034
0.62089,1.164,2458507.98984,2458507.99373,5.366,7.995,-0.201,-0.070,-0.093,-0.075,5.164,7.924,5.459,8.070
0.83750,1.164,2458483.05908,2458483.06405,5.324,7.966,-0.117,-0.022,-0.120,-0.062,5.207,7.945,5.444,8.028
0.25754,1.165,2458508.93557,2458508.93941,5.309,7.927,-0.137,0.012,-0.139,-0.129,5.172,7.939,5.447,8.056
0.29328,1.165,2458508.98866,2458508.99249,5.315,7.989,-0.163,-0.050,-0.151,-0.048,5.152,7.939,5.466,8.037
0.37680,1.165,2458526.93855,2458526.94109,5.354,7.977,-0.149,-0.017,-0.110,-0.046,5.205,7.960,5.464,8.022
0.44539,1.165,2458478.02040,2458478.02548,5.422,7.962,-0.178,-0.009,-0.068,-0.027,5.244,7.952,5.490,7.988
0.48042,1.165,2458478.07244,2458478.07751,5.496,8.002,-0.195,-0.084,-0.086,0.010,5.300,7.918,5.581,7.992
0.49539,1.165,2458481.06550,2458481.07052,5.504,7.985,-0.185,-0.039,-0.089,-0.038,5.319,7.946,5.594,8.023
0.62186,1.165,2458507.99129,2458507.99518,5.361,8.008,-0.186,-0.089,-0.112,-0.024,5.176,7.919,5.473,8.033
0.83827,1.165,2458483.06024,2458483.06520,5.330,7.959,-0.120,0.003,-0.113,-0.052,5.210,7.962,5.443,8.012
0.92905,1.165,2458509.93308,2458509.93686,5.364,7.974,-0.122,-0.034,-0.139,-0.045,5.243,7.940,5.503,8.018
0.96421,1.165,2458509.98531,2458509.98907,5.577,7.980,-0.190,-0.053,-0.051,-0.002,5.387,7.928,5.628,7.982
0.13004,1.166,2458482.00821,2458482.01321,5.352,7.960,-0.133,-0.002,-0.122,-0.089,5.219,7.959,5.474,8.049
0.16699,1.166,2458482.06311,2458482.06810,5.309,7.946,-0.119,-0.020,-0.156,-0.092,5.189,7.925,5.465,8.038
0.37756,1.166,2458526.93968,2458526.94222,5.356,7.960,-0.171,-0.002,-0.106,-0.079,5.185,7.959,5.462,8.039
0.44461,1.166,2458478.01925,2458478.02434,5.386,7.956,-0.134,-0.009,-0.104,-0.037,5.251,7.946,5.490,7.993
0.45864,1.166,2458481.01091,2458481.01593,5.444,8.000,-0.169,-0.073,-0.118,-0.049,5.276,7.927,5.562,8.049
0.48119,1.166,2458478.07358,2458478.07866,5.474,7.988,-0.171,-0.082,-0.116,-0.024,5.303,7.906,5.590,8.012
0.58568,1.166,2458507.93754,2458507.94144,5.360,7.981,-0.164,-0.044,-0.104,-0.059,5.197,7.937,5.464,8.039
0.80180,1.166,2458483.00605,2458483.01102,5.350,8.001,-0.193,-0.066,-0.109,-0.040,5.157,7.935,5.459,8.040
0.92808,1.166,2458509.93164,2458509.93541,5.369,7.927,-0.104,0.018,-0.122,-0.090,5.265,7.945,5.491,8.018
0.96497,1.166,2458509.98644,2458509.99021,5.593,7.995,-0.179,-0.033,-0.082,-0.027,5.415,7.962,5.675,8.022
0.12926,1.167,2458482.00705,2458482.01205,5.354,7.973,-0.180,-0.058,-0.096,-0.049,5.175,7.915,5.451,8.023
0.16777,1.167,2458482.06427,2458482.06926,5.328,7.976,-0.173,-0.067,-0.123,-0.046,5.154,7.908,5.451,8.022
0.25678,1.167,2458508.93444,2458508.93828,5.347,7.986,-0.181,-0.039,-0.066,-0.048,5.166,7.947,5.413,8.033
0.29404,1.167,2458508.98980,2458508.99363,5.317,7.939,-0.175,-0.012,-0.095,-0.071,5.142,7.927,5.412,8.009
0.45786,1.167,2458481.00975,2458481.01477,5.457,7.998,-0.174,-0.068,-0.065,-0.010,5.282,7.930,5.522,8.008
0.48197,1.167,2458478.07474,2458478.07982,5.470,7.967,-0.163,-0.014,-0.112,-0.063,5.307,7.953,5.581,8.030
0.49617,1.167,2458481.06666,2458481.07167,5.464,7.962,-0.139,-0.045,-0.129,-0.037,5.325,7.917,5.593,7.999
0.58492,1.167,2458507.93641,2458507.94030,5.354,7.980,-0.169,-0.038,-0.119,-0.055,5.185,7.942,5.473,8.034
0.62262,1.167,2458507.99242,2458507.99631,5.336,7.940,-0.143,0.017,-0.116,-0.101,5.193,7.957,5.452,8.041
0.80102,1.167,2458483.00489,2458483.00987,5.336,7.975,-0.175,-0.021,-0.081,-0.038,5.161,7.955,5.416,8.013
0.83905,1.167,2458483.06139,2458483.06636,5.332,7.981,-0.160,-0.044,-0.113,-0.032,5.172,7.937,5.445,8.012
0.25598,1.168,2458508.93326,2458508.93709,5.344,7.989,-0.146,-0.051,-0.089,-0.078,5.198,7.938,5.433,8.067
0.29481,1.168,2458508.99093,2458508.99476,5.388,7.985,-0.176,-0.068,-0.054,-0.058,5.212,7.917,5.443,8.043
0.37832,1.168,2458526.94082,2458526.94336,5.389,8.017,-0.177,-0.044,-0.076,-0.013,5.212,7.973,5.465,8.030
0.44361,1.168,2458478.01776,2458478.02284,5.386,7.966,-0.144,-0.028,-0.092,-0.010,5.242,7.938,5.478,7.976
0.49695,1.168,2458481.06782,2458481.07283,5.484,7.971,-0.164,-0.022,-0.103,-0.059,5.320,7.949,5.587,8.031
0.62339,1.168,2458507.99356,2458507.99745,5.337,7.985,-0.148,-0.029,-0.113,-0.026,5.189,7.956,5.450,8.012
0.83983,1.168,2458483.06255,2458483.06752,5.366,7.981,-0.197,-0.060,-0.080,-0.039,5.170,7.922,5.446,8.020
0.92732,1.168,2458509.93050,2458509.93428,5.378,7.952,-0.152,-0.008,-0.164,-0.086,5.227,7.944,5.542,8.038
0.96573,1.168,2458509.98758,2458509.99134,5.614,8.040,-0.242,-0.110,-0.090,-0.010,5.372,7.931,5.704,8.050
0.12848,1.169,2458482.00590,2458482.01089,5.359,7.972,-0.176,-0.037,-0.077,-0.033,5.183,7.936,5.436,8.005
0.16855,1.169,2458482.06542,2458482.07041,5.326,7.971,-0.130,-0.026,-0.125,-0.028,5.196,7.945,5.451,7.999
0.44284,1.169,2458478.01661,2458478.02169,5.418,7.970,-0.176,-0.026,-0.090,-0.056,5.242,7.944,5.508,8.026
0.48275,1.169,2458478.07590,2458478.08097,5.468,7.979,-0.174,-0.046,-0.122,-0.052,5.294,7.932,5.590,8.030
0.58416,1.169,2458507.93528,2458507.93918,5.329,7.987,-0.113,-0.024,-0.123,-0.076,5.216,7.963,5.452,8.063
0.80024,1.169,2458483.00373,2458483.00871,5.263,7.930,-0.113,0.006,-0.164,-0.060,5.150,7.936,5.426,7.990
0.92655,1.169,2458509.92937,2458509.93314,5.377,7.965,-0.165,-0.038,-0.136,-0.044,5.212,7.927,5.513,8.008
0.12770,1.170,2458482.00474,2458482.00974,5.358,7.971,-0.176,-0.037,-0.105,-0.035,5.182,7.934,5.463,8.007
0.16933,1.170,2458482.06658,2458482.07157,5.342,7.967,-0.176,-0.028,-0.113,-0.079,5.166,7.939,5.455,8.046
0.29580,1.170,2458508.99240,2458508.99623,5.362,8.014,-0.212,-0.105,-0.104,-0.007,5.150,7.909,5.467,8.021
0.37931,1.170,2458526.94227,2458526.94481,5.379,8.011,-0.171,-0.059,-0.083,-0.014,5.209,7.953,5.463,8.026
0.45687,1.170,2458481.00827,2458481.01329,5.445,7.972,-0.191,-0.056,-0.105,-0.062,5.254,7.916,5.550,8.035
0.49796,1.170,2458481.06932,2458481.07434,5.468,7.959,-0.146,-0.047,-0.106,-0.061,5.322,7.913,5.574,8.020
0.62437,1.170,2458507.99502,2458507.99891,5.327,7.975,-0.120,-0.023,-0.114,-0.031,5.207,7.952,5.441,8.006
0.79946,1.170,2458483.00258,2458483.00755,5.324,7.970,-0.180,-0.064,-0.113,-0.064,5.144,7.907,5.437,8.034
0.84061,1.170,2458483.06371,2458483.06868,5.342,7.982,-0.141,-0.055,-0.077,-0.013,5.201,7.927,5.418,7.995
0.96672,1.170,2458509.98905,2458509.99281,5.589,7.988,-0.159,-0.036,-0.071,-0.029,5.430,7.952,5.660,8.017
0.38007,1.171,2458526.94341,2458526.94595,5.372,7.993,-0.161,-0.023,-0.083,-0.044,5.211,7.970,5.455,8.037
0.44206,1.171,2458478.01546,2458478.02054,5.367,7.963,-0.103,-0.006,-0.135,-0.062,5.264,7.957,5.501,8.026
0.48352,1.171,2458478.07704,2458478.08212,5.451,7.965,-0.147,-0.048,-0.141,-0.032,5.304,7.917,5.592,7.997
0.58312,1.171,2458507.93374,2458507.93764,5.355,7.984,-0.174,-0.053,-0.110,-0.057,5.181,7.931,5.465,8.041
0.96749,1.171,2458509.99018,2458509.99395,5.569,7.984,-0.119,-0.023,-0.085,-0.032,5.450,7.960,5.653,8.016
0.12692,1.172,2458482.00358,2458482.00858,5.343,7.967,-0.156,-0.044,-0.121,-0.048,5.187,7.923,5.464,8.016
0.17011,1.172,2458482.06774,2458482.07273,5.335,7.968,-0.166,-0.066,-0.132,-0.068,5.170,7.902,5.467,8.036
0.29655,1.172,2458508.99352,2458508.99735,5.343,8.039,-0.178,-0.128,-0.121,0.038,5.165,7.911,5.464,8.002
0.44129,1.172,2458478.01431,2458478.01939,5.358,7.934,-0.115,0.012,-0.105,-0.074,5.243,7.945,5.462,8.007
0.45609,1.172,2458481.00711,2458481.01214,5.443,7.991,-0.177,-0.038,-0.100,-0.011,5.266,7.953,5.544,8.002
0.49874,1.172,2458481.07048,2458481.07549,5.475,8.009,-0.179,-0.101,-0.109,0.012,5.296,7.907,5.584,7.997
0.62512,1.172,2458507.99614,2458508.00003,5.355,7.987,-0.173,-0.054,-0.092,-0.034,5.182,7.934,5.447,8.021
0.79868,1.172,2458483.00142,2458483.00639,5.321,7.947,-0.136,0.012,-0.136,-0.099,5.186,7.959,5.457,8.046
0.84139,1.172,2458483.06487,2458483.06983,5.346,7.967,-0.196,-0.040,-0.113,-0.039,5.151,7.927,5.459,8.006
0.92558,1.172,2458509.92792,2458509.93170,5.400,7.989,-0.156,-0.045,-0.082,-0.014,5.245,7.944,5.482,8.004
0.38082,1.173,2458526.94453,2458526.94707,5.357,7.998,-0.146,-0.060,-0.103,-0.028,5.211,7.939,5.460,8.026
0.45531,1.173,2458481.00595,2458481.01098,5.448,7.983,-0.196,-0.066,-0.067,-0.019,5.252,7.917,5.515,8.002
0.48451,1.173,2458478.07852,2458478.08360,5.433,7.953,-0.128,-0.025,-0.164,-0.056,5.306,7.928,5.597,8.009
0.58236,1.173,2458507.93261,2458507.93651,5.346,8.007,-0.145,-0.046,-0.172,-0.056,5.201,7.961,5.517,8.062
0.92482,1.173,2458509.92679,2458509.93056,5.442,8.027,-0.221,-0.098,-0.062,-0.007,5.221,7.929,5.504,8.034
0.96825,1.173,2458509.99131,2458509.99508,5.653,8.027,-0.229,-0.085,-0.032,-0.009,5.424,7.941,5.685,8.036
0.17089,1.174,2458482.06889,2458482.07389,5.332,7.988,-0.143,-0.050,-0.116,-0.032,5.190,7.938,5.449,8.020
0.29732,1.174,2458508.99466,2458508.99849,5.370,8.029,-0.216,-0.107,-0.064,0.005,5.153,7.922,5.433,8.023
0.44051,1.174,2458478.01315,2458478.01823,5.398,7.956,-0.162,-0.026,-0.107,-0.064,5.237,7.930,5.505,8.020
0.49952,1.174,2458481.07164,2458481.07665,5.479,7.984,-0.148,-0.066,-0.131,-0.065,5.331,7.918,5.610,8.049
0.58160,1.174,2458507.93148,2458507.93537,5.345,7.972,-0.134,-0.019,-0.095,-0.049,5.211,7.953,5.440,8.021
0.62589,1.174,2458507.99727,2458508.00116,5.352,7.992,-0.163,-0.068,-0.117,-0.065,5.188,7.923,5.468,8.057
0.79790,1.174,2458483.00026,2458483.00524,5.311,7.931,-0.147,0.015,-0.094,-0.062,5.163,7.946,5.405,7.993
0.84216,1.174,2458483.06601,2458483.07098,5.319,7.980,-0.134,-0.044,-0.136,-0.048,5.185,7.936,5.454,8.028
0.12591,1.175,2458482.00207,2458482.00707,5.353,7.958,-0.168,-0.036,-0.139,-0.058,5.185,7.922,5.492,8.016
0.38180,1.175,2458526.94598,2458526.94852,5.344,7.988,-0.159,-0.054,-0.123,-0.044,5.185,7.934,5.467,8.032
0.45453,1.175,2458481.00480,2458481.00982,5.437,7.985,-0.152,-0.049,-0.103,-0.046,5.285,7.936,5.540,8.031
0.48529,1.175,2458478.07968,2458478.08476,5.463,7.978,-0.148,-0.068,-0.111,-0.050,5.315,7.911,5.574,8.028
0.84294,1.175,2458483.06717,2458483.07214,5.340,7.976,-0.176,-0.059,-0.106,-0.043,5.164,7.918,5.446,8.019
0.92405,1.175,2458509.92565,2458509.92943,5.396,7.986,-0.148,-0.020,-0.085,-0.040,5.248,7.966,5.481,8.027
0.96923,1.175,2458509.99277,2458509.99654,5.563,7.953,-0.112,0.001,-0.127,-0.112,5.451,7.954,5.691,8.065
0.17168,1.176,2458482.07006,2458482.07505,5.351,7.975,-0.183,-0.057,-0.103,-0.039,5.168,7.919,5.453,8.014
0.29831,1.176,2458508.99613,2458508.99996,5.315,7.962,-0.084,0.003,-0.162,-0.146,5.231,7.965,5.477,8.108
0.43974,1.176,2458478.01201,2458478.01709,5.405,8.030,-0.172,-0.095,-0.083,0.010,5.232,7.935,5.487,8.021
0.48606,1.176,2458478.08083,2458478.08590,5.489,7.952,-0.187,-0.024,-0.108,-0.079,5.302,7.928,5.597,8.031
0.50030,1.176,2458481.07280,2458481.07781,5.498,7.994,-0.166,-0.079,-0.094,-0.040,5.332,7.915,5.592,8.034
0.62688,1.176,2458507.99874,2458508.00263,5.359,7.966,-0.170,-0.020,-0.092,-0.055,5.189,7.946,5.451,8.022
0.79712,1.176,2458482.99910,2458483.00408,5.289,7.950,-0.114,-0.020,-0.145,-0.055,5.175,7.930,5.434,8.006
0.12513,1.177,2458482.00091,2458482.00591,5.356,7.966,-0.164,-0.054,-0.104,-0.034,5.192,7.912,5.460,7.999
0.38255,1.177,2458526.94710,2458526.94964,5.353,7.977,-0.165,-0.026,-0.109,-0.061,5.189,7.951,5.462,8.039
0.45375,1.177,2458481.00364,2458481.00866,5.413,7.976,-0.156,-0.049,-0.115,-0.037,5.258,7.927,5.528,8.013
0.58061,1.177,2458507.93001,2458507.93390,5.315,7.930,-0.108,0.006,-0.148,-0.084,5.208,7.937,5.463,8.014
0.79634,1.177,2458482.99795,2458483.00292,5.327,7.960,-0.157,-0.042,-0.121,-0.068,5.170,7.918,5.448,8.028
0.84372,1.177,2458483.06833,2458483.07329,5.329,7.956,-0.151,-0.038,-0.123,-0.077,5.179,7.918,5.452,8.033
0.92307,1.177,2458509.92420,2458509.92797,5.387,7.999,-0.149,-0.054,-0.110,-0.032,5.238,7.946,5.497,8.031
0.97000,1.177,2458509.99391,2458509.99767,5.625,7.998,-0.207,-0.074,-0.038,0.015,5.418,7.924,5.663,7.983
0.17245,1.178,2458482.07121,2458482.07620,5.326,7.981,-0.164,-0.053,-0.127,-0.053,5.161,7.928,5.453,8.034
0.29906,1.178,2458508.99725,2458509.00108,5.287,7.974,-0.129,-0.028,-0.126,0.003,5.158,7.946,5.413,7.971
0.43896,1.178,2458478.01085,2458478.01593,5.376,7.955,-0.146,-0.026,-0.110,-0.051,5.230,7.929,5.486,8.006
0.48684,1.178,2458478.08198,2458478.08706,5.470,7.970,-0.179,-0.047,-0.114,-0.032,5.291,7.923,5.584,8.002
0.50107,1.178,2458481.07394,2458481.07895,5.465,7.936,-0.176,-0.034,-0.134,-0.085,5.288,7.902,5.599,8.021
0.62764,1.178,2458507.99988,2458508.00377,5.349,7.982,-0.144,-0.045,-0.090,-0.034,5.205,7.937,5.439,8.016
0.01306,1.179,2458518.97075,2458518.97391,5.640,7.972,-0.193,-0.054,-0.109,-0.073,5.447,7.918,5.749,8.046
0.12435,1.179,2458481.99975,2458482.00475,5.340,7.948,-0.161,-0.037,-0.134,-0.062,5.179,7.911,5.474,8.010
0.38332,1.179,2458526.94823,2458526.95077,5.343,7.975,-0.143,-0.031,-0.111,-0.058,5.199,7.943,5.454,8.033
0.45297,1.179,2458481.00248,2458481.00751,5.434,7.983,-0.158,-0.035,-0.101,-0.041,5.275,7.948,5.534,8.024
0.57984,1.179,2458507.92887,2458507.93277,5.386,8.003,-0.185,-0.058,-0.061,-0.022,5.201,7.945,5.446,8.025
0.79557,1.179,2458482.99679,2458483.00176,5.313,7.950,-0.138,0.013,-0.115,-0.060,5.175,7.963,5.428,8.010
0.92231,1.179,2458509.92306,2458509.92684,5.369,7.961,-0.149,-0.003,-0.135,-0.078,5.220,7.958,5.504,8.039
0.97076,1.179,2458509.99504,2458509.99881,5.538,7.919,-0.084,0.043,-0.164,-0.096,5.454,7.962,5.701,8.015
0.17323,1.180,2458482.07237,2458482.07736,5.340,7.966,-0.171,-0.030,-0.113,-0.037,5.168,7.936,5.452,8.004
0.29982,1.180,2458508.99839,2458509.00221,5.309,7.989,-0.117,0.011,-0.112,-0.005,5.192,8.000,5.421,7.994
0.43818,1.180,2458478.00970,2458478.01478,5.384,7.942,-0.174,0.000,-0.146,-0.103,5.210,7.942,5.530,8.045
0.48762,1.180,2458478.08313,2458478.08821,5.466,7.945,-0.145,-0.005,-0.120,-0.055,5.321,7.940,5.586,8.000
0.50185,1.180,2458481.07510,2458481.08011,5.513,7.988,-0.221,-0.080,-0.053,-0.009,5.292,7.908,5.566,7.997
0.62840,1.180,2458508.00100,2458508.00489,5.313,7.936,-0.139,-0.009,-0.165,-0.128,5.174,7.927,5.477,8.064
0.84473,1.180,2458483.06982,2458483.07479,5.329,7.978,-0.134,-0.043,-0.119,-0.037,5.195,7.935,5.448,8.015
0.01368,1.181,2458518.97166,2458518.97483,5.613,7.992,-0.146,-0.056,-0.102,-0.002,5.466,7.936,5.714,7.994
0.12357,1.181,2458481.99859,2458482.00359,5.386,7.957,-0.191,-0.014,-0.091,-0.067,5.196,7.944,5.478,8.024
0.38422,1.181,2458526.94958,2458526.95212,5.380,7.977,-0.198,-0.016,-0.062,-0.035,5.182,7.962,5.443,8.012
0.45219,1.181,2458481.00133,2458481.00635,5.438,7.973,-0.192,-0.039,-0.087,-0.041,5.246,7.934,5.526,8.014
0.57908,1.181,2458507.92774,2458507.93163,5.351,7.981,-0.157,-0.021,-0.120,-0.043,5.193,7.960,5.471,8.024
0.79479,1.181,2458482.99563,2458483.00061,5.333,7.992,-0.161,-0.049,-0.104,-0.022,5.172,7.943,5.437,8.014
0.92154,1.181,2458509.92193,2458509.92570,5.349,7.978,-0.113,-0.059,-0.136,-0.032,5.237,7.918,5.485,8.010
0.97175,1.181,2458509.99651,2458510.00027,5.596,7.960,-0.146,-0.009,-0.102,-0.092,5.450,7.952,5.699,8.052
0.17401,1.182,2458482.07352,2458482.07851,5.375,8.009,-0.209,-0.076,-0.074,0.004,5.166,7.933,5.450,8.006
0.30081,1.182,2458508.99986,2458509.00368,5.310,7.968,-0.131,-0.026,-0.074,-0.033,5.179,7.941,5.384,8.000
0.43741,1.182,2458478.00855,2458478.01363,5.375,7.972,-0.138,-0.042,-0.086,-0.017,5.237,7.929,5.460,7.989
0.48839,1.182,2458478.08429,2458478.08936,5.479,7.966,-0.149,-0.021,-0.118,-0.063,5.330,7.945,5.597,8.029
0.50263,1.182,2458481.07626,2458481.08127,5.489,7.986,-0.184,-0.072,-0.127,-0.081,5.304,7.915,5.615,8.067
0.62938,1.182,2458508.00246,2458508.00635,5.347,7.986,-0.155,-0.065,-0.103,-0.020,5.192,7.920,5.451,8.006
0.84551,1.182,2458483.07098,2458483.07594,5.348,7.972,-0.167,-0.014,-0.104,-0.061,5.180,7.958,5.451,8.033
0.01429,1.183,2458518.97258,2458518.97574,5.617,7.984,-0.177,-0.085,-0.116,-0.030,5.440,7.899,5.733,8.014
0.12279,1.183,2458481.99744,2458482.00244,5.352,7.953,-0.144,-0.019,-0.116,-0.078,5.208,7.934,5.468,8.031
0.38499,1.183,2458526.95071,2458526.95325,5.366,7.991,-0.164,-0.039,-0.095,-0.065,5.203,7.952,5.461,8.056
0.45141,1.183,2458481.00017,2458481.00519,5.393,7.975,-0.143,-0.088,-0.147,-0.023,5.250,7.886,5.540,7.998
0.57809,1.183,2458507.92627,2458507.93017,5.359,7.980,-0.156,-0.026,-0.127,-0.051,5.202,7.954,5.486,8.032
0.92075,1.183,2458509.92075,2458509.92452,5.351,7.981,-0.133,-0.061,-0.141,-0.037,5.218,7.919,5.492,8.018
0.97250,1.183,2458509.99763,2458510.00140,5.616,8.010,-0.155,-0.060,-0.080,-0.020,5.460,7.950,5.695,8.030
0.17501,1.184,2458482.07502,2458482.08001,5.331,7.970,-0.141,-0.013,-0.134,-0.075,5.190,7.958,5.465,8.046
0.30158,1.184,2458509.00099,2458509.00482,5.332,8.025,-0.210,-0.117,-0.065,0.009,5.122,7.908,5.397,8.015
0.43663,1.184,2458478.00740,2458478.01248,5.399,7.987,-0.148,-0.021,-0.109,-0.034,5.251,7.966,5.508,8.021
0.48917,1.184,2458478.08545,2458478.09052,5.465,7.916,-0.156,-0.007,-0.131,-0.103,5.309,7.910,5.596,8.019
0.50341,1.184,2458481.07741,2458481.08243,5.468,7.945,-0.131,-0.040,-0.118,-0.077,5.338,7.905,5.587,8.022
0.63014,1.184,2458508.00359,2458508.00748,5.350,8.006,-0.172,-0.063,-0.104,-0.013,5.178,7.942,5.454,8.018
0.84628,1.184,2458483.07214,2458483.07710,5.372,7.978,-0.177,-0.026,-0.108,-0.060,5.195,7.952,5.480,8.038
0.01512,1.185,2458518.97380,2458518.97697,5.604,7.974,-0.127,-0.025,-0.115,-0.060,5.477,7.949,5.719,8.034
0.12201,1.185,2458481.99628,2458482.00128,5.360,7.944,-0.184,-0.023,-0.113,-0.070,5.177,7.920,5.474,8.013
0.38575,1.185,2458526.95185,2458526.95438,5.362,7.998,-0.167,-0.051,-0.095,-0.034,5.195,7.947,5.456,8.032
0.45063,1.185,2458480.99901,2458481.00403,5.390,7.989,-0.142,-0.052,-0.137,-0.033,5.249,7.937,5.527,8.022
0.57733,1.185,2458507.92513,2458507.92903,5.344,7.986,-0.166,-0.042,-0.137,-0.083,5.178,7.944,5.481,8.068
0.79345,1.185,2458482.99365,2458482.99863,5.305,7.943,-0.148,-0.034,-0.096,-0.051,5.157,7.908,5.401,7.994
0.97327,1.185,2458509.99877,2458510.00253,5.593,7.985,-0.155,-0.043,-0.129,-0.044,5.437,7.942,5.722,8.030
0.50419,1.186,2458481.07857,2458481.08358,5.478,7.982,-0.172,-0.036,-0.094,-0.016,5.306,7.946,5.572,7.998
0.63090,1.186,2458508.00472,2458508.00860,5.353,7.970,-0.153,-0.013,-0.111,-0.041,5.200,7.958,5.464,8.011
0.84706,1.186,2458483.07328,2458483.07825,5.350,7.965,-0.177,-0.036,-0.136,-0.060,5.173,7.929,5.486,8.025
0.01573,1.187,2458518.97472,2458518.97788,5.612,7.985,-0.123,-0.029,-0.125,-0.024,5.489,7.956,5.736,8.009
0.12123,1.187,2458481.99512,2458482.00012,5.344,7.953,-0.133,-0.018,-0.136,-0.073,5.211,7.936,5.480,8.027
0.17579,1.187,2458482.07617,2458482.08117,5.339,7.977,-0.173,-0.071,-0.102,-0.035,5.166,7.906,5.442,8.012
0.30234,1.187,2458509.00212,2458509.00595,5.282,7.910,-0.122,0.057,-0.168,-0.135,5.160,7.967,5.450,8.045
0.44986,1.187,2458480.99785,2458481.00288,5.391,7.960,-0.145,-0.037,-0.153,-0.077,5.246,7.923,5.543,8.036
0.48995,1.187,2458478.08660,2458478.09168,5.475,7.949,-0.183,-0.046,-0.083,-0.074,5.292,7.903,5.558,8.022
0.79267,1.187,2458482.99249,2458482.99747,5.294,7.980,-0.161,-0.068,-0.132,-0.015,5.133,7.911,5.426,7.995
0.01635,1.188,2458518.97563,2458518.97880,5.608,7.992,-0.140,-0.047,-0.126,-0.043,5.468,7.945,5.734,8.035
0.38671,1.188,2458526.95328,2458526.95582,5.359,7.977,-0.171,-0.042,-0.110,-0.050,5.188,7.935,5.469,8.027
0.50497,1.188,2458481.07973,2458481.08474,5.490,7.949,-0.149,-0.003,-0.091,-0.070,5.341,7.946,5.581,8.019
0.57656,1.188,2458507.92400,2458507.92790,5.370,7.983,-0.191,-0.059,-0.112,-0.062,5.179,7.924,5.482,8.045
0.97426,1.188,2458510.00024,2458510.00400,5.576,7.973,-0.134,-0.011,-0.131,-0.062,5.442,7.962,5.707,8.035
0.17657,1.189,2458482.07733,2458482.08232,5.350,8.008,-0.188,-0.078,-0.075,-0.004,5.162,7.930,5.425,8.012
0.30332,1.189,2458509.00358,2458509.00741,5.372,7.995,-0.279,-0.088,-0.126,-0.069,5.093,7.906,5.499,8.064
0.49072,1.189,2458478.08775,2458478.09283,5.464,7.938,-0.146,-0.006,-0.131,-0.084,5.318,7.933,5.595,8.022
0.63190,1.189,2458508.00620,2458508.01009,5.366,7.993,-0.161,-0.025,-0.094,-0.035,5.204,7.968,5.459,8.028
0.84784,1.189,2458483.07445,2458483.07942,5.358,7.988,-0.190,-0.072,-0.112,-0.065,5.169,7.916,5.470,8.053
0.12045,1.190,2458481.99396,2458481.99896,5.343,7.970,-0.172,-0.056,-0.129,-0.046,5.172,7.915,5.472,8.016
0.38748,1.190,2458526.95442,2458526.95695,5.341,7.961,-0.125,-0.028,-0.132,-0.057,5.217,7.932,5.473,8.018
0.79190,1.190,2458482.99134,2458482.99631,5.281,7.955,-0.131,-0.045,-0.133,-0.044,5.150,7.910,5.414,7.999
0.01718,1.191,2458518.97687,2458518.98003,5.623,7.983,-0.149,-0.026,-0.105,-0.043,5.473,7.957,5.728,8.027
0.17735,1.191,2458482.07849,2458482.08348,5.368,7.989,-0.175,-0.041,-0.088,-0.020,5.193,7.948,5.456,8.009
0.44852,1.191,2458480.99586,2458481.00089,5.420,7.996,-0.199,-0.094,-0.098,-0.032,5.221,7.902,5.518,8.029
0.49150,1.191,2458478.08891,2458478.09398,5.481,7.978,-0.155,-0.048,-0.091,-0.036,5.326,7.930,5.572,8.014
0.50597,1.191,2458481.08122,2458481.08623,5.479,7.948,-0.165,0.003,-0.122,-0.065,5.314,7.951,5.601,8.013
0.63265,1.191,2458508.00732,2458508.01121,5.341,7.990,-0.140,-0.047,-0.106,-0.034,5.201,7.943,5.447,8.024
0.84862,1.191,2458483.07561,2458483.08057,5.378,7.999,-0.209,-0.072,-0.087,-0.030,5.169,7.927,5.465,8.029
0.97502,1.191,2458510.00137,2458510.00514,5.571,7.947,-0.160,-0.009,-0.135,-0.090,5.411,7.938,5.706,8.037
0.11967,1.192,2458481.99281,2458481.99781,5.355,7.975,-0.147,-0.023,-0.127,-0.050,5.208,7.953,5.482,8.025
0.30409,1.192,2458509.00472,2458509.00854,5.320,7.969,-0.173,-0.029,-0.125,-0.048,5.147,7.939,5.445,8.017
0.79112,1.192,2458482.99018,2458482.99516,5.277,7.928,-0.151,-0.044,-0.159,-0.075,5.126,7.884,5.436,8.003
0.01781,1.193,2458518.97780,2458518.98096,5.603,7.948,-0.133,-0.011,-0.112,-0.072,5.471,7.936,5.715,8.019
0.38824,1.193,2458526.95555,2458526.95809,5.319,7.987,-0.119,-0.040,-0.181,-0.065,5.200,7.947,5.500,8.052
0.84940,1.193,2458483.07677,2458483.08173,5.351,7.979,-0.155,-0.022,-0.119,-0.065,5.196,7.957,5.471,8.044
0.97578,1.193,2458510.00251,2458510.00627,5.644,8.013,-0.179,-0.078,-0.059,-0.003,5.466,7.935,5.703,8.016
0.11888,1.194,2458481.99164,2458481.99664,5.371,7.968,-0.166,-0.044,-0.087,-0.043,5.205,7.924,5.459,8.011
0.17813,1.194,2458482.07965,2458482.08464,5.359,7.970,-0.186,-0.051,-0.087,-0.057,5.172,7.919,5.446,8.028
0.30485,1.194,2458509.00585,2458509.00968,5.299,7.988,-0.178,-0.014,-0.178,-0.066,5.121,7.974,5.478,8.054
0.44774,1.194,2458480.99470,2458480.99973,5.366,7.923,-0.157,-0.037,-0.162,-0.087,5.209,7.886,5.528,8.010
0.49251,1.194,2458478.09040,2458478.09548,5.437,7.937,-0.123,0.003,-0.126,-0.057,5.314,7.940,5.563,7.994
0.50675,1.194,2458481.08238,2458481.08739,5.473,7.961,-0.179,-0.066,-0.123,-0.041,5.293,7.895,5.596,8.002
0.63341,1.194,2458508.00845,2458508.01234,5.316,7.975,-0.140,-0.042,-0.151,-0.054,5.176,7.933,5.467,8.029
0.79034,1.194,2458482.98902,2458482.99400,5.285,7.934,-0.134,-0.029,-0.154,-0.083,5.151,7.905,5.439,8.017
0.01842,1.195,2458518.97871,2458518.98187,5.600,7.962,-0.152,-0.028,-0.120,-0.050,5.448,7.934,5.719,8.012
0.17891,1.196,2458482.08080,2458482.08579,5.345,8.006,-0.167,-0.062,-0.107,-0.017,5.179,7.944,5.452,8.024
0.38922,1.196,2458526.95700,2458526.95953,5.364,7.987,-0.157,-0.026,-0.086,-0.041,5.206,7.960,5.450,8.028
0.44696,1.196,2458480.99355,2458480.99857,5.392,7.966,-0.159,-0.054,-0.126,-0.058,5.233,7.912,5.518,8.024
0.50754,1.196,2458481.08355,2458481.08856,5.463,7.932,-0.164,0.015,-0.151,-0.099,5.299,7.947,5.614,8.031
0.85018,1.196,2458483.07792,2458483.08289,5.335,7.957,-0.143,-0.025,-0.111,-0.076,5.192,7.932,5.446,8.033
0.97676,1.196,2458510.00395,2458510.00772,5.608,7.996,-0.159,-0.074,-0.115,-0.048,5.449,7.922,5.723,8.045
0.01925,1.197,2458518.97994,2458518.98310,5.638,8.001,-0.156,-0.043,-0.064,-0.005,5.482,7.959,5.702,8.007
0.30583,1.197,2458509.00731,2458509.01114,5.355,8.051,-0.227,-0.111,-0.072,0.045,5.128,7.940,5.427,8.006
0.49328,1.197,2458478.09155,2458478.09662,5.480,7.969,-0.163,-0.032,-0.100,-0.045,5.317,7.937,5.580,8.014
0.63440,1.197,2458508.00992,2458508.01381,5.340,7.978,-0.117,-0.019,-0.127,-0.040,5.223,7.959,5.467,8.018
0.78956,1.197,2458482.98786,2458482.99284,5.319,7.959,-0.197,-0.060,-0.114,-0.058,5.122,7.899,5.433,8.017
0.38997,1.198,2458526.95812,2458526.96066,5.358,7.971,-0.162,-0.026,-0.123,-0.063,5.196,7.944,5.480,8.034
0.85096,1.198,2458483.07908,2458483.08405,5.319,7.960,-0.123,-0.007,-0.142,-0.073,5.196,7.952,5.461,8.032
0.97752,1.198,2458510.00509,2458510.00885,5.607,7.996,-0.141,-0.042,-0.105,-0.032,5.467,7.955,5.712,8.028
0.01986,1.199,2458518.98085,2458518.98402,5.630,7.989,-0.167,-0.068,-0.094,-0.043,5.463,7.921,5.724,8.032
0.11755,1.199,2458481.98966,2458481.99466,5.351,7.964,-0.154,-0.055,-0.097,-0.044,5.197,7.909,5.448,8.007
0.17969,1.199,2458482.08196,2458482.08695,5.328,7.961,-0.172,-0.039,-0.110,-0.035,5.156,7.922,5.438,7.996
0.44618,1.199,2458480.99239,2458480.99741,5.373,7.962,-0.134,-0.051,-0.131,-0.022,5.239,7.911,5.503,7.984
0.49406,1.199,2458478.09270,2458478.09778,5.463,7.957,-0.151,-0.046,-0.127,-0.042,5.311,7.911,5.590,7.999
0.50831,1.199,2458481.08469,2458481.08971,5.501,7.944,-0.175,0.010,-0.087,-0.059,5.326,7.953,5.588,8.003
0.63517,1.199,2458508.01106,2458508.01495,5.314,7.984,-0.165,-0.066,-0.130,-0.040,5.149,7.917,5.444,8.024
0.78878,1.199,2458482.98671,2458482.99168,5.306,7.945,-0.165,-0.043,-0.118,-0.072,5.141,7.902,5.424,8.017
0.30659,1.200,2458509.00844,2458509.01227,5.349,7.996,-0.141,-0.067,-0.113,-0.066,5.208,7.928,5.462,8.062
0.02048,1.201,2458518.98177,2458518.98493,5.591,7.971,-0.113,-0.024,-0.113,-0.076,5.477,7.947,5.704,8.047
0.11677,1.201,2458481.98850,2458481.99350,5.330,7.974,-0.167,-0.103,-0.140,-0.054,5.163,7.871,5.470,8.028
0.18047,1.201,2458482.08312,2458482.08811,5.341,7.974,-0.158,-0.048,-0.099,-0.035,5.184,7.925,5.440,8.009
0.39074,1.201,2458526.95925,2458526.96179,5.349,7.991,-0.167,-0.044,-0.132,-0.059,5.182,7.947,5.481,8.050
0.44540,1.201,2458480.99123,2458480.99626,5.377,7.955,-0.148,-0.072,-0.119,-0.037,5.229,7.883,5.496,7.992
0.50909,1.201,2458481.08585,2458481.09086,5.513,7.972,-0.194,-0.045,-0.065,-0.016,5.319,7.927,5.578,7.988
0.85174,1.201,2458483.08024,2458483.08520,5.346,7.976,-0.160,-0.045,-0.096,-0.024,5.186,7.931,5.443,8.000
0.97829,1.201,2458510.00622,2458510.00998,5.580,7.965,-0.129,-0.007,-0.140,-0.037,5.451,7.958,5.720,8.002
0.30736,1.202,2458509.00958,2458509.01340,5.326,8.018,-0.147,-0.050,-0.139,-0.016,5.179,7.968,5.465,8.034
0.49483,1.202,2458478.09385,2458478.09892,5.487,7.968,-0.170,-0.038,-0.085,-0.034,5.317,7.930,5.573,8.003
0.63592,1.202,2458508.01218,2458508.01607,5.332,7.967,-0.143,-0.016,-0.123,-0.055,5.189,7.951,5.455,8.023
0.78801,1.202,2458482.98556,2458482.99054,5.292,7.935,-0.148,-0.027,-0.140,-0.073,5.144,7.908,5.432,8.009
0.02131,1.204,2458518.98299,2458518.98616,5.580,7.947,-0.109,-0.013,-0.134,-0.078,5.471,7.934,5.715,8.026
0.11599,1.204,2458481.98734,2458481.99235,5.341,7.949,-0.154,-0.051,-0.099,-0.058,5.187,7.898,5.440,8.008
0.18125,1.204,2458482.08428,2458482.08927,5.356,7.973,-0.187,-0.043,-0.089,-0.035,5.169,7.930,5.445,8.008
0.39165,1.204,2458526.96061,2458526.96315,5.312,7.980,-0.095,-0.023,-0.144,-0.065,5.217,7.956,5.456,8.045
0.44462,1.204,2458480.99008,2458480.99510,5.394,7.959,-0.164,-0.052,-0.100,-0.055,5.230,7.907,5.495,8.014
0.50987,1.204,2458481.08701,2458481.09202,5.476,7.936,-0.146,0.011,-0.112,-0.090,5.330,7.947,5.588,8.026
0.97927,1.204,2458510.00769,2458510.01145,5.615,7.988,-0.134,-0.046,-0.107,-0.023,5.481,7.943,5.722,8.012
0.49561,1.205,2458478.09501,2458478.10008,5.478,7.977,-0.167,-0.035,-0.105,-0.024,5.311,7.942,5.583,8.001
0.63691,1.205,2458508.01364,2458508.01753,5.355,7.978,-0.182,-0.035,-0.083,-0.025,5.173,7.943,5.438,8.003
0.78723,1.205,2458482.98440,2458482.98938,5.296,7.951,-0.159,-0.058,-0.133,-0.064,5.136,7.893,5.429,8.015
0.85274,1.205,2458483.08173,2458483.08670,5.330,7.954,-0.152,-0.044,-0.135,-0.054,5.178,7.910,5.465,8.008
0.02192,1.206,2458518.98391,2458518.98707,5.604,7.986,-0.163,-0.065,-0.093,-0.039,5.441,7.921,5.697,8.025
0.30834,1.206,2458509.01104,2458509.01486,5.268,7.930,-0.113,-0.009,-0.206,-0.104,5.155,7.921,5.474,8.033
0.11522,1.207,2458481.98619,2458481.99119,5.358,7.957,-0.186,-0.047,-0.108,-0.069,5.172,7.910,5.466,8.026
0.18202,1.207,2458482.08543,2458482.09042,5.346,7.980,-0.185,-0.065,-0.122,-0.060,5.160,7.915,5.467,8.040
0.39241,1.207,2458526.96174,2458526.96428,5.354,8.008,-0.151,-0.032,-0.110,-0.009,5.203,7.976,5.464,8.017
0.44384,1.207,2458480.98892,2458480.99394,5.370,7.963,-0.147,-0.068,-0.119,-0.044,5.223,7.895,5.489,8.007
0.49638,1.207,2458478.09615,2458478.10123,5.498,7.989,-0.190,-0.080,-0.098,-0.037,5.308,7.909,5.596,8.026
0.51065,1.207,2458481.08817,2458481.09318,5.498,7.984,-0.156,-0.037,-0.088,-0.026,5.342,7.947,5.587,8.011
0.78645,1.207,2458482.98325,2458482.98822,5.322,7.962,-0.162,-0.041,-0.082,-0.031,5.160,7.921,5.404,7.993
0.85352,1.207,2458483.08289,2458483.08785,5.325,7.965,-0.146,-0.021,-0.121,-0.047,5.179,7.944,5.446,8.012
0.98004,1.207,2458510.00883,2458510.01259,5.595,7.985,-0.113,-0.048,-0.143,-0.061,5.482,7.937,5.738,8.045
0.63767,1.208,2458508.01477,2458508.01866,5.341,7.973,-0.137,-0.027,-0.115,-0.043,5.204,7.945,5.456,8.016
0.02254,1.209,2458518.98483,2458518.98800,5.591,7.977,-0.133,-0.026,-0.111,-0.041,5.458,7.951,5.703,8.017
0.30910,1.209,2458509.01217,2458509.01600,5.308,7.933,-0.097,0.023,-0.114,-0.148,5.211,7.955,5.422,8.080
0.39317,1.209,2458526.96288,2458526.96541,5.392,8.012,-0.168,-0.054,-0.064,-0.026,5.224,7.958,5.456,8.038
0.11444,1.210,2458481.98503,2458481.99003,5.315,7.938,-0.142,-0.046,-0.145,-0.066,5.174,7.892,5.460,8.003
0.18297,1.210,2458482.08683,2458482.09182,5.347,7.980,-0.160,-0.055,-0.094,-0.032,5.187,7.925,5.441,8.012
0.44306,1.210,2458480.98776,2458480.99278,5.376,7.945,-0.145,-0.024,-0.124,-0.043,5.231,7.921,5.500,7.989
0.49716,1.210,2458478.09731,2458478.10239,5.455,7.962,-0.118,-0.011,-0.133,-0.041,5.337,7.950,5.588,8.003
0.51143,1.210,2458481.08932,2458481.09434,5.482,7.948,-0.170,-0.031,-0.102,-0.051,5.311,7.917,5.584,7.999
0.85430,1.210,2458483.08405,2458483.08901,5.374,7.999,-0.193,-0.072,-0.092,-0.033,5.180,7.927,5.466,8.032
0.98080,1.210,2458510.00996,2458510.01372,5.650,7.990,-0.205,-0.064,-0.057,-0.023,5.445,7.926,5.707,8.013
0.30987,1.211,2458509.01330,2458509.01713,5.258,7.941,-0.085,0.043,-0.195,-0.109,5.173,7.984,5.453,8.050
0.63843,1.211,2458508.01591,2458508.01980,5.337,7.985,-0.117,-0.006,-0.115,-0.046,5.220,7.979,5.452,8.031
0.02337,1.212,2458518.98606,2458518.98922,5.615,7.983,-0.133,-0.007,-0.080,-0.014,5.482,7.976,5.695,7.997
0.11366,1.213,2458481.98387,2458481.98887,5.351,7.971,-0.175,-0.077,-0.128,-0.056,5.176,7.894,5.479,8.027
0.18375,1.213,2458482.08799,2458482.09298,5.353,7.967,-0.177,-0.040,-0.096,-0.067,5.176,7.928,5.449,8.034
0.39414,1.213,2458526.96431,2458526.96685,5.329,7.984,-0.127,-0.045,-0.156,-0.067,5.202,7.939,5.485,8.051
0.44228,1.213,2458480.98660,2458480.99163,5.374,7.932,-0.159,-0.022,-0.116,-0.074,5.215,7.910,5.490,8.005
0.49793,1.213,2458478.09845,2458478.10353,5.441,7.940,-0.139,-0.028,-0.151,-0.094,5.302,7.912,5.592,8.034
0.51221,1.213,2458481.09048,2458481.09549,5.494,8.012,-0.174,-0.099,-0.094,-0.011,5.320,7.913,5.588,8.023
0.78492,1.213,2458482.98098,2458482.98596,5.306,7.945,-0.165,-0.040,-0.131,-0.063,5.141,7.904,5.437,8.008
0.85508,1.213,2458483.08520,2458483.09017,5.355,8.003,-0.168,-0.051,-0.096,-0.025,5.187,7.952,5.451,8.028
0.02399,1.214,2458518.98697,2458518.99014,5.578,7.963,-0.136,-0.016,-0.124,-0.070,5.443,7.947,5.702,8.033
0.98178,1.214,2458510.01142,2458510.01518,5.600,7.990,-0.112,-0.029,-0.086,-0.016,5.488,7.961,5.686,8.006
0.31090,1.215,2458509.01483,2458509.01866,5.316,7.995,-0.153,-0.073,-0.108,-0.020,5.164,7.922,5.424,8.015
0.63941,1.215,2458508.01736,2458508.02124,5.344,7.995,-0.154,-0.028,-0.094,-0.038,5.190,7.966,5.438,8.032
0.11288,1.216,2458481.98271,2458481.98772,5.329,7.958,-0.152,-0.052,-0.117,-0.032,5.177,7.906,5.445,7.990
0.18453,1.216,2458482.08915,2458482.09414,5.314,7.935,-0.162,0.000,-0.123,-0.070,5.152,7.935,5.437,8.006
0.39490,1.216,2458526.96545,2458526.96798,5.386,8.006,-0.206,-0.064,-0.085,-0.036,5.181,7.942,5.472,8.042
0.44150,1.216,2458480.98545,2458480.99047,5.358,7.933,-0.131,-0.011,-0.156,-0.058,5.227,7.922,5.513,7.991
0.49870,1.216,2458478.09960,2458478.10468,5.440,7.931,-0.120,-0.006,-0.131,-0.074,5.320,7.925,5.571,8.005
0.51299,1.216,2458481.09164,2458481.09665,5.466,7.957,-0.132,-0.015,-0.116,-0.040,5.333,7.942,5.582,7.997
0.78414,1.216,2458482.97982,2458482.98480,5.302,7.944,-0.145,-0.040,-0.114,-0.058,5.158,7.903,5.417,8.002
0.85585,1.216,2458483.08635,2458483.09131,5.309,7.983,-0.145,-0.070,-0.157,-0.032,5.164,7.913,5.466,8.015
0.98255,1.216,2458510.01255,2458510.01631,5.636,7.980,-0.169,-0.034,-0.105,-0.041,5.467,7.946,5.741,8.021
0.31166,1.218,2458509.01597,2458509.01979,5.316,8.012,-0.164,-0.025,-0.097,-0.009,5.151,7.987,5.413,8.021
0.64017,1.218,2458508.01849,2458508.02238,5.357,7.999,-0.162,-0.042,-0.110,-0.049,5.194,7.957,5.466,8.048
0.11210,1.219,2458481.98156,2458481.98656,5.338,7.934,-0.150,-0.043,-0.129,-0.072,5.188,7.891,5.466,8.006
0.18530,1.219,2458482.09031,2458482.09530,5.331,7.984,-0.163,-0.048,-0.125,-0.024,5.168,7.935,5.455,8.007
0.39567,1.219,2458526.96658,2458526.96912,5.381,8.014,-0.196,-0.067,-0.073,-0.013,5.185,7.947,5.454,8.028
0.49948,1.219,2458478.10076,2458478.10583,5.461,7.962,-0.159,-0.035,-0.147,-0.046,5.302,7.927,5.608,8.008
0.78336,1.219,2458482.97866,2458482.98364,5.332,7.959,-0.190,-0.044,-0.109,-0.048,5.142,7.914,5.441,8.006
0.85664,1.219,2458483.08752,2458483.09248,5.355,7.972,-0.189,-0.053,-0.108,-0.045,5.166,7.919,5.463,8.017
0.98330,1.219,2458510.01367,2458510.01744,5.617,7.963,-0.112,-0.013,-0.102,-0.076,5.505,7.949,5.720,8.039
0.44051,1.220,2458480.98396,2458480.98899,5.355,7.948,-0.163,-0.053,-0.126,-0.033,5.192,7.895,5.481,7.981
0.51399,1.220,2458481.09313,2458481.09814,5.448,7.915,-0.135,0.021,-0.137,-0.088,5.313,7.937,5.585,8.004
0.31242,1.221,2458509.01710,2458509.02093,5.329,7.974,-0.176,0.000,-0.120,-0.078,5.153,7.974,5.449,8.052
0.64093,1.221,2458508.01961,2458508.02350,5.324,7.951,-0.155,-0.013,-0.138,-0.064,5.169,7.939,5.462,8.015
0.02605,1.222,2458518.99004,2458518.99320,5.605,7.985,-0.165,-0.056,-0.100,-0.051,5.440,7.928,5.705,8.036
0.11132,1.222,2458481.98040,2458481.98540,5.350,7.957,-0.161,-0.049,-0.118,-0.062,5.188,7.908,5.467,8.019
0.78258,1.222,2458482.97751,2458482.98248,5.311,7.975,-0.171,-0.067,-0.126,-0.044,5.140,7.909,5.437,8.019
0.85742,1.222,2458483.08867,2458483.09364,5.311,7.959,-0.146,-0.046,-0.144,-0.069,5.165,7.913,5.455,8.028
0.18608,1.223,2458482.09146,2458482.09645,5.329,7.960,-0.146,-0.014,-0.131,-0.078,5.183,7.946,5.460,8.038
0.39664,1.223,2458526.96803,2458526.97056,5.366,8.010,-0.172,-0.071,-0.103,-0.028,5.193,7.938,5.468,8.037
0.43973,1.223,2458480.98281,2458480.98783,5.388,7.949,-0.191,-0.058,-0.110,-0.055,5.197,7.891,5.498,8.004
0.51477,1.223,2458481.09429,2458481.09930,5.483,7.978,-0.192,-0.050,-0.117,-0.056,5.291,7.928,5.600,8.033
0.50053,1.224,2458478.10232,2458478.10740,5.464,7.949,-0.146,-0.026,-0.141,-0.073,5.318,7.923,5.605,8.022
0.98429,1.224,2458510.01514,2458510.01891,5.601,7.971,-0.097,-0.036,-0.102,-0.018,5.503,7.936,5.703,7.989
0.02667,1.225,2458518.99095,2458518.99412,5.586,7.972,-0.150,-0.051,-0.089,-0.031,5.436,7.922,5.675,8.003
0.11053,1.225,2458481.97923,2458481.98423,5.348,7.961,-0.168,-0.050,-0.115,-0.035,5.180,7.911,5.463,7.996
0.31340,1.225,2458509.01856,2458509.02238,5.324,7.945,-0.157,-0.002,-0.148,-0.093,5.168,7.943,5.473,8.038
0.64191,1.225,2458508.02107,2458508.02496,5.325,7.960,-0.137,-0.033,-0.107,-0.070,5.188,7.927,5.431,8.030
0.18686,1.226,2458482.09262,2458482.09761,5.342,7.972,-0.174,-0.035,-0.106,-0.035,5.168,7.937,5.449,8.007
0.39740,1.226,2458526.96916,2458526.97170,5.335,7.978,-0.121,-0.029,-0.133,-0.088,5.215,7.949,5.468,8.067
0.43895,1.226,2458480.98165,2458480.98667,5.375,7.988,-0.173,-0.057,-0.124,-0.032,5.202,7.932,5.499,8.020
0.51555,1.226,2458481.09545,2458481.10046,5.507,7.993,-0.182,-0.047,-0.080,-0.004,5.325,7.945,5.587,7.997
0.78181,1.226,2458482.97635,2458482.98133,5.321,7.977,-0.213,-0.125,-0.064,-0.022,5.108,7.853,5.385,7.999
0.85820,1.226,2458483.08983,2458483.09480,5.322,7.952,-0.160,-0.048,-0.139,-0.085,5.162,7.904,5.461,8.037
0.50131,1.227,2458478.10348,2458478.10855,5.481,7.945,-0.161,-0.023,-0.093,-0.061,5.320,7.922,5.573,8.006
0.98506,1.227,2458510.01628,2458510.02004,5.624,8.007,-0.159,-0.099,-0.092,-0.002,5.465,7.908,5.716,8.009
0.02749,1.228,2458518.99218,2458518.99535,5.545,7.964,-0.103,-0.011,-0.138,-0.069,5.443,7.953,5.683,8.033
0.64266,1.228,2458508.02219,2458508.02608,5.357,8.010,-0.162,-0.056,-0.087,-0.015,5.194,7.954,5.443,8.024
0.10953,1.229,2458481.97774,2458481.98274,5.319,7.931,-0.151,-0.034,-0.168,-0.102,5.168,7.897,5.487,8.033
0.18764,1.229,2458482.09378,2458482.09877,5.339,7.982,-0.172,-0.060,-0.107,-0.037,5.166,7.922,5.446,8.019
0.39817,1.229,2458526.97030,2458526.97283,5.367,7.965,-0.192,-0.004,-0.102,-0.074,5.175,7.961,5.469,8.038
0.43817,1.229,2458480.98049,2458480.98552,5.378,7.937,-0.171,-0.030,-0.130,-0.073,5.208,7.907,5.508,8.010
0.78103,1.229,2458482.97519,2458482.98017,5.321,7.952,-0.214,-0.062,-0.123,-0.044,5.107,7.890,5.443,7.996
0.85898,1.229,2458483.09099,2458483.09596,5.321,7.973,-0.125,-0.041,-0.121,-0.025,5.197,7.931,5.443,7.998
0.50209,1.230,2458478.10464,2458478.10971,5.501,7.966,-0.202,-0.044,-0.095,-0.053,5.299,7.922,5.596,8.019
0.51632,1.230,2458481.09659,2458481.10160,5.491,7.945,-0.193,0.000,-0.092,-0.032,5.298,7.945,5.583,7.978
0.98582,1.230,2458510.01741,2458510.02118,5.648,7.970,-0.186,-0.034,-0.038,-0.001,5.462,7.937,5.686,7.971
0.02811,1.231,2458518.99310,2458518.99626,5.594,7.979,-0.182,-0.051,-0.088,-0.063,5.412,7.929,5.682,8.042
0.64343,1.231,2458508.02333,2458508.02721,5.353,8.006,-0.162,-0.065,-0.108,-0.029,5.190,7.940,5.460,8.035
0.31493,1.232,2458509.02083,2458509.02465,5.339,7.977,-0.183,-0.075,-0.105,-0.050,5.156,7.902,5.444,8.027
0.78025,1.232,2458482.97403,2458482.97901,5.328,7.955,-0.157,-0.044,-0.093,-0.049,5.171,7.911,5.421,8.004
0.10875,1.233,2458481.97658,2458481.98158,5.342,7.964,-0.164,-0.068,-0.113,-0.038,5.178,7.896,5.455,8.003
0.18842,1.233,2458482.09494,2458482.09993,5.317,7.986,-0.166,-0.077,-0.129,-0.041,5.151,7.908,5.446,8.027
0.43739,1.233,2458480.97933,2458480.98436,5.371,7.957,-0.189,-0.067,-0.124,-0.077,5.183,7.890,5.495,8.035
0.51710,1.233,2458481.09775,2458481.10276,5.476,7.962,-0.125,-0.020,-0.115,-0.067,5.351,7.941,5.591,8.029
0.85976,1.233,2458483.09215,2458483.09711,5.356,7.935,-0.157,0.018,-0.111,-0.080,5.200,7.953,5.468,8.015
0.39913,1.234,2458526.97173,2458526.97427,5.335,7.978,-0.149,-0.027,-0.149,-0.071,5.186,7.951,5.485,8.049
0.50286,1.234,2458478.10578,2458478.11086,5.473,7.968,-0.142,-0.025,-0.113,-0.042,5.331,7.943,5.586,8.010
0.98679,1.234,2458510.01886,2458510.02262,5.617,7.955,-0.139,0.016,-0.124,-0.069,5.479,7.971,5.741,8.023
0.10797,1.236,2458481.97542,2458481.98042,5.335,7.942,-0.145,-0.035,-0.138,-0.057,5.189,7.907,5.473,7.999
0.18920,1.236,2458482.09609,2458482.10108,5.367,7.969,-0.205,-0.048,-0.095,-0.068,5.162,7.921,5.463,8.036
0.31591,1.236,2458509.02229,2458509.02611,5.310,7.970,-0.110,-0.054,-0.117,-0.074,5.200,7.917,5.427,8.045
0.43661,1.236,2458480.97818,2458480.98320,5.373,7.942,-0.168,-0.035,-0.105,-0.063,5.205,7.906,5.478,8.005
0.64441,1.236,2458508.02479,2458508.02867,5.342,7.964,-0.154,-0.025,-0.112,-0.060,5.188,7.938,5.454,8.023
0.77946,1.236,2458482.97286,2458482.97784,5.311,7.942,-0.181,-0.036,-0.096,-0.062,5.130,7.906,5.406,8.005
0.39990,1.237,2458526.97286,2458526.97540,5.364,7.998,-0.165,-0.033,-0.094,-0.020,5.199,7.964,5.458,8.017
0.50364,1.237,2458478.10694,2458478.11201,5.504,7.957,-0.215,-0.043,-0.099,-0.070,5.289,7.914,5.603,8.027
0.51788,1.237,2458481.09891,2458481.10392,5.469,7.954,-0.173,-0.033,-0.093,-0.027,5.297,7.921,5.562,7.981
0.86076,1.237,2458483.09364,2458483.09861,5.323,7.970,-0.140,-0.014,-0.123,-0.050,5.183,7.956,5.446,8.020
0.98756,1.238,2458510.01999,2458510.02376,5.651,7.995,-0.205,-0.062,-0.092,-0.067,5.446,7.933,5.743,8.062
0.64517,1.239,2458508.02592,2458508.02981,5.343,7.987,-0.170,-0.063,-0.096,-0.024,5.173,7.923,5.439,8.011
0.77868,1.239,2458482.97171,2458482.97669,5.324,7.946,-0.158,-0.040,-0.085,-0.031,5.166,7.905,5.409,7.977
0.10719,1.240,2458481.97427,2458481.97927,5.340,7.937,-0.158,-0.023,-0.118,-0.067,5.182,7.914,5.458,8.005
0.18998,1.240,2458482.09725,2458482.10224,5.319,7.964,-0.161,-0.034,-0.097,-0.034,5.158,7.930,5.417,7.998
0.31668,1.240,2458509.02342,2458509.02724,5.291,8.002,-0.066,-0.012,-0.136,0.017,5.226,7.990,5.427,7.985
0.43583,1.240,2458480.97702,2458480.98204,5.376,7.967,-0.186,-0.071,-0.111,-0.058,5.190,7.896,5.487,8.026
0.51866,1.240,2458481.10006,2458481.10508,5.464,7.958,-0.166,-0.061,-0.143,-0.052,5.298,7.897,5.607,8.010
0.40066,1.241,2458526.97400,2458526.97654,5.365,7.976,-0.155,-0.025,-0.099,-0.063,5.209,7.951,5.464,8.040
0.50442,1.241,2458478.10810,2458478.11317,5.470,7.956,-0.138,-0.012,-0.103,-0.039,5.332,7.944,5.573,7.996
0.86154,1.241,2458483.09480,2458483.09976,5.337,7.941,-0.140,0.038,-0.118,-0.077,5.197,7.979,5.455,8.019
0.98832,1.241,2458510.02113,2458510.02489,5.624,7.968,-0.180,-0.096,-0.102,-0.036,5.445,7.872,5.727,8.004
0.43505,1.243,2458480.97586,2458480.98089,5.388,7.980,-0.202,-0.070,-0.109,-0.067,5.186,7.910,5.497,8.047
0.64594,1.243,2458508.02705,2458508.03094,5.344,7.962,-0.134,0.006,-0.099,-0.050,5.210,7.968,5.443,8.012
0.77790,1.243,2458482.97055,2458482.97553,5.310,7.957,-0.151,-0.033,-0.128,-0.058,5.159,7.924,5.437,8.016
0.10641,1.244,2458481.97311,2458481.97811,5.349,7.970,-0.179,-0.062,-0.102,-0.041,5.170,7.908,5.451,8.011
0.19092,1.244,2458482.09865,2458482.10364,5.350,7.978,-0.178,-0.030,-0.099,-0.032,5.172,7.948,5.449,8.010
0.31744,1.244,2458509.02455,2458509.02838,5.355,7.945,-0.173,0.015,-0.091,-0.095,5.181,7.960,5.446,8.040
0.50519,1.244,2458478.10924,2458478.11432,5.443,7.927,-0.141,-0.001,-0.150,-0.077,5.302,7.926,5.593,8.004
0.51944,1.244,2458481.10122,2458481.10623,5.462,7.947,-0.182,-0.033,-0.108,-0.055,5.281,7.914,5.570,8.003
0.86232,1.244,2458483.09595,2458483.10092,5.311,7.956,-0.149,-0.004,-0.149,-0.087,5.162,7.952,5.460,8.042
0.40164,1.245,2458526.97545,2458526.97798,5.370,8.016,-0.179,-0.086,-0.129,-0.048,5.192,7.930,5.499,8.064
0.98930,1.246,2458510.02259,2458510.02635,5.600,7.957,-0.083,-0.001,-0.139,-0.084,5.518,7.956,5.739,8.041
0.10563,1.247,2458481.97195,2458481.97695,5.348,7.957,-0.192,-0.042,-0.131,-0.042,5.156,7.915,5.478,7.999
0.43427,1.247,2458480.97470,2458480.97973,5.401,7.978,-0.180,-0.056,-0.084,-0.039,5.221,7.923,5.486,8.018
0.64692,1.247,2458508.02851,2458508.03240,5.349,7.967,-0.147,-0.019,-0.103,-0.027,5.202,7.948,5.453,7.995
0.19170,1.248,2458482.09981,2458482.10480,5.315,8.007,-0.151,-0.077,-0.123,-0.005,5.164,7.930,5.438,8.012
0.31841,1.248,2458509.02600,2458509.02983,5.341,8.001,-0.161,-0.055,-0.102,-0.014,5.181,7.946,5.443,8.015
0.50597,1.248,2458478.11040,2458478.11548,5.472,7.977,-0.160,-0.032,-0.116,-0.039,5.312,7.945,5.588,8.016
0.52022,1.248,2458481.10238,2458481.10739,5.472,7.970,-0.148,-0.017,-0.109,-0.019,5.324,7.953,5.581,7.988
0.77690,1.248,2458482.96906,2458482.97404,5.289,7.913,-0.156,-0.019,-0.142,-0.112,5.133,7.893,5.431,8.025
0.86310,1.248,2458483.09711,2458483.10208,5.350,7.959,-0.151,-0.018,-0.104,-0.073,5.199,7.941,5.454,8.032
0.40240,1.249,2458526.97658,2458526.97912,5.364,7.993,-0.161,-0.063,-0.089,-0.039,5.203,7.929,5.453,8.032
0.03223,1.250,2458518.99922,2458519.00238,5.572,7.966,-0.170,-0.021,-0.100,-0.051,5.402,7.945,5.672,8.017
0.99007,1.250,2458510.02372,2458510.02748,5.633,7.972,-0.147,-0.007,-0.115,-0.056,5.486,7.965,5.748,8.028
0.10485,1.251,2458481.97079,2458481.97580,5.348,7.949,-0.184,-0.082,-0.101,-0.046,5.165,7.867,5.450,7.995
0.43349,1.251,2458480.97355,2458480.97857,5.359,7.943,-0.151,-0.020,-0.119,-0.057,5.208,7.923,5.478,8.000
0.64768,1.251,2458508.02965,2458508.03353,5.363,7.973,-0.171,-0.041,-0.066,-0.032,5.192,7.932,5.429,8.006
0.19248,1.252,2458482.10097,2458482.10596,5.311,7.977,-0.155,-0.065,-0.104,-0.035,5.157,7.913,5.415,8.013
0.31918,1.252,2458509.02714,2458509.03096,5.282,7.963,-0.118,-0.018,-0.125,-0.033,5.164,7.944,5.407,7.996
0.50675,1.252,2458478.11156,2458478.11663,5.463,7.966,-0.150,-0.023,-0.116,-0.047,5.313,7.943,5.579,8.012
0.52100,1.252,2458481.10354,2458481.10855,5.470,7.983,-0.169,-0.043,-0.122,-0.032,5.301,7.940,5.592,8.014
0.77612,1.252,2458482.96790,2458482.97288,5.301,7.941,-0.175,-0.069,-0.155,-0.090,5.126,7.872,5.456,8.031
0.86388,1.252,2458483.09827,2458483.10324,5.363,7.981,-0.169,-0.036,-0.072,-0.039,5.194,7.944,5.435,8.019
0.03285,1.253,2458519.00013,2458519.00330,5.577,7.980,-0.162,-0.042,-0.100,-0.049,5.416,7.938,5.677,8.028
0.40316,1.253,2458526.97771,2458526.98025,5.345,7.974,-0.124,0.002,-0.151,-0.058,5.221,7.976,5.496,8.032
0.99083,1.254,2458510.02486,2458510.02862,5.595,7.971,-0.115,-0.045,-0.106,-0.002,5.480,7.925,5.701,7.972
0.10407,1.255,2458481.96964,2458481.97464,5.347,7.963,-0.153,-0.052,-0.120,-0.046,5.194,7.911,5.467,8.009
0.64844,1.255,2458508.03078,2458508.03467,5.358,7.988,-0.186,-0.016,-0.112,-0.047,5.173,7.972,5.470,8.035
0.19326,1.256,2458482.10212,2458482.10711,5.331,7.977,-0.134,-0.020,-0.094,-0.030,5.198,7.957,5.426,8.008
0.31994,1.256,2458509.02827,2458509.03209,5.322,8.034,-0.151,-0.112,-0.143,0.011,5.171,7.921,5.464,8.023
0.50752,1.256,2458478.11270,2458478.11778,5.487,7.997,-0.177,-0.062,-0.092,-0.017,5.310,7.935,5.579,8.014
0.77534,1.256,2458482.96674,2458482.97172,5.343,7.986,-0.236,-0.073,-0.100,-0.005,5.107,7.912,5.443,7.991
0.86466,1.256,2458483.09943,2458483.10439,5.363,7.975,-0.197,-0.051,-0.089,-0.055,5.166,7.924,5.452,8.030
0.52201,1.257,2458481.10504,2458481.11005,5.500,7.988,-0.204,-0.064,-0.104,-0.043,5.296,7.924,5.604,8.032
0.03368,1.258,2458519.00137,2458519.00453,5.542,7.944,-0.122,0.008,-0.115,-0.071,5.419,7.952,5.657,8.015
0.40414,1.258,2458526.97916,2458526.98170,5.340,7.962,-0.144,-0.037,-0.129,-0.099,5.196,7.925,5.468,8.061
0.10329,1.259,2458481.96848,2458481.97348,5.331,7.944,-0.143,-0.045,-0.123,-0.043,5.188,7.900,5.454,7.987
0.99181,1.259,2458510.02631,2458510.03008,5.636,8.003,-0.145,-0.051,-0.070,0.017,5.491,7.952,5.707,7.986
0.19404,1.260,2458482.10328,2458482.10827,5.321,7.972,-0.150,-0.022,-0.117,-0.037,5.170,7.950,5.438,8.009
0.43171,1.260,2458480.97090,2458480.97592,5.364,7.961,-0.185,-0.051,-0.120,-0.069,5.180,7.910,5.485,8.030
0.64943,1.260,2458508.03224,2458508.03613,5.354,7.980,-0.174,-0.035,-0.078,-0.032,5.180,7.945,5.432,8.012
0.77456,1.260,2458482.96558,2458482.97056,5.310,7.967,-0.166,-0.057,-0.111,-0.051,5.145,7.911,5.421,8.018
0.86544,1.260,2458483.10058,2458483.10555,5.357,7.959,-0.219,-0.044,-0.106,-0.060,5.137,7.915,5.463,8.019
0.03429,1.261,2458519.00229,2458519.00545,5.578,7.988,-0.183,-0.049,-0.089,-0.043,5.395,7.939,5.667,8.030
0.32092,1.261,2458509.02973,2458509.03355,5.298,7.986,-0.089,-0.006,-0.126,-0.038,5.209,7.981,5.424,8.025
0.50853,1.261,2458478.11420,2458478.11927,5.459,7.947,-0.150,-0.033,-0.125,-0.074,5.309,7.914,5.584,8.021
0.52278,1.261,2458481.10619,2458481.11120,5.490,7.976,-0.223,-0.063,-0.095,-0.044,5.267,7.912,5.585,8.020
0.40490,1.262,2458526.98030,2458526.98283,5.360,7.987,-0.175,-0.066,-0.109,-0.046,5.185,7.921,5.468,8.033
0.10252,1.263,2458481.96732,2458481.97232,5.364,7.974,-0.163,-0.072,-0.110,-0.025,5.200,7.902,5.473,7.999
0.99257,1.263,2458510.02745,2458510.03121,5.690,7.973,-0.192,0.001,-0.065,-0.063,5.497,7.974,5.755,8.036
0.03491,1.264,2458519.00320,2458519.00636,5.556,7.951,-0.165,0.009,-0.091,-0.054,5.392,7.960,5.647,8.005
0.19482,1.264,2458482.10444,2458482.10943,5.296,7.958,-0.140,-0.024,-0.158,-0.071,5.156,7.933,5.454,8.029
0.43093,1.264,2458480.96974,2458480.97476,5.348,7.953,-0.180,-0.054,-0.130,-0.055,5.168,7.898,5.478,8.008
0.65019,1.264,2458508.03337,2458508.03726,5.363,7.983,-0.189,-0.040,-0.076,-0.052,5.174,7.943,5.439,8.035
0.77378,1.264,2458482.96443,2458482.96941,5.312,7.943,-0.153,-0.044,-0.118,-0.032,5.159,7.899,5.429,7.974
0.86621,1.264,2458483.10173,2458483.10670,5.405,7.993,-0.206,-0.051,-0.069,-0.045,5.199,7.942,5.474,8.038
0.32168,1.265,2458509.03085,2458509.03468,5.383,8.012,-0.278,-0.112,-0.065,-0.020,5.105,7.900,5.447,8.032
0.50930,1.265,2458478.11534,2458478.12042,5.465,7.965,-0.150,-0.032,-0.128,-0.065,5.315,7.933,5.592,8.030
0.52357,1.265,2458481.10736,2458481.11237,5.473,7.967,-0.154,-0.053,-0.102,-0.057,5.318,7.915,5.575,8.025
0.40566,1.266,2458526.98143,2458526.98397,5.352,7.985,-0.154,-0.049,-0.132,-0.063,5.198,7.936,5.484,8.048
0.99334,1.267,2458510.02858,2458510.03234,5.645,7.934,-0.159,0.021,-0.078,-0.070,5.486,7.954,5.722,8.004
0.43015,1.268,2458480.96858,2458480.97361,5.364,7.942,-0.179,0.003,-0.100,-0.075,5.185,7.945,5.464,8.017
0.65095,1.268,2458508.03451,2458508.03839,5.329,7.962,-0.143,-0.009,-0.100,-0.034,5.187,7.954,5.430,7.997
0.77300,1.268,2458482.96327,2458482.96825,5.331,7.958,-0.175,-0.058,-0.100,-0.053,5.156,7.900,5.431,8.011
0.03574,1.269,2458519.00444,2458519.00760,5.548,7.992,-0.163,-0.048,-0.118,-0.043,5.385,7.944,5.666,8.034
0.10150,1.269,2458481.96582,2458481.97082,5.372,7.948,-0.202,-0.056,-0.083,-0.040,5.170,7.892,5.454,7.988
0.19560,1.269,2458482.10560,2458482.11059,5.316,7.974,-0.157,-0.055,-0.122,-0.048,5.159,7.919,5.438,8.022
0.32244,1.269,2458509.03198,2458509.03581,5.312,7.947,-0.119,0.004,-0.083,-0.063,5.193,7.951,5.395,8.009
0.52434,1.269,2458481.10850,2458481.11351,5.478,7.955,-0.179,-0.037,-0.084,-0.069,5.298,7.918,5.561,8.024
0.86699,1.269,2458483.10290,2458483.10786,5.383,7.988,-0.201,-0.070,-0.073,-0.039,5.182,7.917,5.456,8.027
0.51008,1.270,2458478.11650,2458478.12157,5.482,7.944,-0.169,-0.008,-0.111,-0.071,5.314,7.937,5.593,8.015
0.40658,1.271,2458526.98278,2458526.98532,5.355,7.983,-0.140,-0.026,-0.123,-0.007,5.215,7.957,5.478,7.990
0.03636,1.272,2458519.00535,2458519.00852,5.540,7.970,-0.148,-0.026,-0.123,-0.079,5.392,7.944,5.663,8.049
0.77222,1.272,2458482.96211,2458482.96709,5.334,7.944,-0.202,-0.026,-0.107,-0.064,5.133,7.918,5.441,8.008
0.10072,1.273,2458481.96466,2458481.96966,5.324,7.939,-0.151,-0.040,-0.140,-0.081,5.173,7.900,5.463,8.021
0.19638,1.273,2458482.10677,2458482.11175,5.324,7.976,-0.166,-0.062,-0.109,-0.028,5.157,7.914,5.433,8.005
0.86777,1.273,2458483.10406,2458483.10902,5.398,7.978,-0.220,-0.022,-0.090,-0.078,5.177,7.956,5.488,8.056
0.99432,1.273,2458510.03004,2458510.03380,5.611,7.997,-0.088,-0.065,-0.118,0.001,5.524,7.933,5.730,7.996
0.51085,1.274,2458478.11764,2458478.12272,5.466,7.946,-0.138,-0.021,-0.111,-0.088,5.328,7.924,5.577,8.034
0.52512,1.274,2458481.10966,2458481.11467,5.455,7.943,-0.178,-0.023,-0.111,-0.058,5.277,7.919,5.565,8.001
0.65194,1.274,2458508.03597,2458508.03985,5.361,7.996,-0.174,-0.049,-0.089,-0.033,5.187,7.947,5.450,8.029
0.03697,1.275,2458519.00627,2458519.00943,5.527,7.968,-0.121,-0.012,-0.113,-0.037,5.406,7.956,5.639,8.005
0.32342,1.275,2458509.03344,2458509.03727,5.328,7.969,-0.158,-0.002,-0.113,-0.114,5.170,7.967,5.440,8.082
0.40733,1.275,2458526.98391,2458526.98644,5.341,7.975,-0.108,-0.008,-0.142,-0.079,5.233,7.968,5.483,8.054
0.09994,1.277,2458481.96350,2458481.96850,5.341,7.948,-0.148,-0.040,-0.110,-0.036,5.193,7.909,5.451,7.985
0.19716,1.277,2458482.10792,2458482.11291,5.337,7.978,-0.185,-0.059,-0.120,-0.056,5.152,7.919,5.458,8.034
0.42859,1.277,2458480.96627,2458480.97129,5.355,7.954,-0.151,-0.055,-0.079,-0.039,5.203,7.899,5.433,7.993
0.77144,1.277,2458482.96095,2458482.96593,5.276,7.951,-0.143,-0.048,-0.180,-0.069,5.134,7.902,5.456,8.020
0.99508,1.277,2458510.03117,2458510.03494,5.664,7.993,-0.141,-0.014,-0.075,0.011,5.523,7.979,5.740,7.982
0.51162,1.278,2458478.11879,2458478.12387,5.456,7.928,-0.155,-0.002,-0.140,-0.081,5.301,7.926,5.596,8.009
0.52590,1.278,2458481.11082,2458481.11583,5.485,7.952,-0.169,-0.014,-0.112,-0.075,5.316,7.938,5.597,8.027
0.65270,1.278,2458508.03710,2458508.04099,5.365,7.990,-0.170,-0.047,-0.071,-0.033,5.195,7.944,5.436,8.024
0.32419,1.279,2458509.03458,2458509.03840,5.311,7.965,-0.134,-0.056,-0.113,-0.063,5.177,7.909,5.424,8.028
0.86878,1.279,2458483.10555,2458483.11052,5.328,7.951,-0.158,-0.041,-0.138,-0.087,5.170,7.910,5.466,8.038
0.03780,1.280,2458519.00749,2458519.01066,5.529,7.978,-0.132,-0.037,-0.133,-0.060,5.397,7.941,5.663,8.038
0.40809,1.280,2458526.98504,2458526.98758,5.360,7.985,-0.177,-0.052,-0.100,-0.047,5.183,7.933,5.460,8.032
0.77066,1.281,2458482.95980,2458482.96478,5.309,7.949,-0.165,-0.055,-0.136,-0.096,5.144,7.894,5.445,8.045
0.99585,1.281,2458510.03231,2458510.03607,5.639,7.952,-0.167,-0.008,-0.084,-0.061,5.472,7.944,5.723,8.012
0.09916,1.282,2458481.96234,2458481.96735,5.324,7.928,-0.138,-0.025,-0.150,-0.063,5.186,7.903,5.474,7.991
0.19794,1.282,2458482.10908,2458482.11407,5.322,7.983,-0.143,-0.042,-0.115,-0.023,5.179,7.941,5.437,8.005
0.42782,1.282,2458480.96512,2458480.97015,5.352,7.950,-0.173,-0.040,-0.127,-0.058,5.179,7.910,5.480,8.008
0.51239,1.283,2458478.11994,2458478.12501,5.476,7.979,-0.169,-0.085,-0.105,-0.034,5.307,7.894,5.581,8.013
0.52668,1.283,2458481.11197,2458481.11699,5.468,7.982,-0.156,-0.042,-0.094,-0.035,5.312,7.940,5.563,8.017
0.65346,1.283,2458508.03823,2458508.04212,5.337,7.963,-0.167,-0.023,-0.122,-0.068,5.170,7.939,5.459,8.031
0.86956,1.283,2458483.10671,2458483.11167,5.318,7.971,-0.190,-0.087,-0.141,-0.044,5.128,7.884,5.459,8.016
0.03842,1.284,2458519.00841,2458519.01157,5.517,7.940,-0.115,0.009,-0.125,-0.058,5.402,7.949,5.642,7.997
0.32495,1.284,2458509.03571,2458509.03954,5.375,8.051,-0.185,-0.113,-0.065,0.001,5.189,7.938,5.439,8.050
0.40907,1.285,2458526.98649,2458526.98902,5.397,7.984,-0.187,-0.038,-0.065,-0.039,5.209,7.946,5.461,8.023
0.42704,1.286,2458480.96396,2458480.96899,5.333,7.935,-0.138,-0.002,-0.120,-0.080,5.195,7.933,5.452,8.016
0.76988,1.286,2458482.95864,2458482.96362,5.319,7.927,-0.206,-0.041,-0.102,-0.089,5.113,7.886,5.421,8.016
0.09839,1.287,2458481.96119,2458481.96619,5.355,7.947,-0.191,-0.073,-0.094,-0.042,5.164,7.875,5.449,7.989
0.52746,1.287,2458481.11313,2458481.11814,5.459,7.958,-0.158,-0.012,-0.119,-0.062,5.301,7.946,5.578,8.021
0.99684,1.287,2458510.03379,2458510.03755,5.666,8.028,-0.161,-0.117,-0.030,0.075,5.505,7.911,5.695,7.952
0.03904,1.288,2458519.00933,2458519.01250,5.552,7.995,-0.166,-0.059,-0.097,-0.015,5.386,7.936,5.649,8.010
0.19894,1.288,2458482.11056,2458482.11555,5.344,7.973,-0.180,-0.039,-0.084,-0.046,5.164,7.934,5.429,8.019
0.51317,1.288,2458478.12109,2458478.12617,5.446,7.952,-0.148,-0.047,-0.136,-0.079,5.299,7.906,5.583,8.031
0.87034,1.288,2458483.10786,2458483.11283,5.383,7.970,-0.183,-0.028,-0.067,-0.038,5.201,7.942,5.450,8.009
0.65445,1.289,2458508.03970,2458508.04359,5.356,8.013,-0.154,-0.068,-0.095,-0.019,5.201,7.945,5.451,8.032
0.32593,1.290,2458509.03717,2458509.04099,5.305,7.990,-0.156,-0.066,-0.129,-0.082,5.149,7.924,5.434,8.072
0.40983,1.290,2458526.98762,2458526.99016,5.368,8.001,-0.182,-0.080,-0.071,-0.024,5.186,7.921,5.440,8.025
0.09761,1.291,2458481.96003,2458481.96503,5.375,7.955,-0.197,-0.086,-0.103,-0.066,5.178,7.869,5.478,8.020
0.42627,1.291,2458480.96282,2458480.96784,5.360,7.983,-0.171,-0.083,-0.100,-0.014,5.189,7.900,5.460,7.997
0.51394,1.292,2458478.12224,2458478.12732,5.467,7.976,-0.161,-0.059,-0.130,-0.052,5.305,7.916,5.597,8.028
0.52824,1.292,2458481.11429,2458481.11930,5.445,7.946,-0.170,-0.018,-0.116,-0.054,5.275,7.928,5.561,8.000
0.76888,1.292,2458482.95715,2458482.96213,5.303,7.950,-0.169,-0.083,-0.117,-0.064,5.134,7.867,5.420,8.014
0.99760,1.292,2458510.03491,2458510.03867,5.684,7.996,-0.205,-0.055,-0.108,-0.040,5.479,7.941,5.792,8.036
0.03987,1.293,2458519.01057,2458519.01374,5.527,7.992,-0.150,-0.056,-0.113,-0.010,5.377,7.937,5.640,8.003
0.19972,1.293,2458482.11172,2458482.11671,5.308,7.953,-0.140,-0.025,-0.123,-0.060,5.168,7.929,5.432,8.013
0.65522,1.293,2458508.04084,2458508.04473,5.328,7.990,-0.118,-0.033,-0.112,-0.034,5.210,7.957,5.440,8.025
0.87112,1.293,2458483.10902,2458483.11399,5.375,7.993,-0.205,-0.060,-0.100,-0.063,5.171,7.933,5.475,8.057
0.32670,1.294,2458509.03830,2458509.04213,5.369,7.976,-0.170,-0.048,-0.027,-0.052,5.200,7.928,5.397,8.027
0.41059,1.295,2458526.98874,2458526.99128,5.359,7.991,-0.154,-0.048,-0.090,-0.025,5.205,7.943,5.449,8.016
0.09683,1.296,2458481.95887,2458481.96387,5.380,7.972,-0.217,-0.067,-0.072,-0.021,5.163,7.905,5.452,7.993
0.42549,1.296,2458480.96166,2458480.96669,5.319,7.936,-0.140,-0.029,-0.139,-0.056,5.180,7.907,5.458,7.992
0.99836,1.296,2458510.03605,2458510.03981,5.645,8.011,-0.132,-0.063,-0.083,-0.006,5.513,7.948,5.728,8.017
0.04049,1.297,2458519.01149,2458519.01465,5.525,7.973,-0.127,0.002,-0.101,-0.037,5.398,7.975,5.626,8.010
0.51472,1.297,2458478.12340,2458478.12847,5.462,7.973,-0.141,-0.045,-0.122,-0.046,5.321,7.929,5.584,8.019
0.52901,1.297,2458481.11545,2458481.12046,5.443,7.957,-0.121,-0.009,-0.134,-0.068,5.322,7.948,5.577,8.025
0.76810,1.297,2458482.95599,2458482.96097,5.284,7.924,-0.177,-0.047,-0.158,-0.114,5.108,7.876,5.443,8.038
0.20050,1.298,2458482.11288,2458482.11787,5.343,7.964,-0.190,-0.032,-0.095,-0.030,5.153,7.933,5.438,7.994
0.65597,1.298,2458508.04196,2458508.04585,5.359,8.012,-0.210,-0.107,-0.070,0.026,5.149,7.906,5.430,7.987
0.87190,1.298,2458483.11018,2458483.11514,5.357,7.963,-0.171,-0.079,-0.112,-0.059,5.186,7.884,5.470,8.022
0.32745,1.299,2458509.03943,2458509.04325,5.327,7.946,-0.148,0.009,-0.149,-0.074,5.179,7.955,5.477,8.020
0.04110,1.300,2458519.01240,2458519.01556,5.526,7.981,-0.139,-0.026,-0.083,-0.023,5.387,7.955,5.609,8.004
0.09605,1.301,2458481.95771,2458481.96272,5.379,7.959,-0.197,-0.067,-0.075,-0.048,5.182,7.892,5.454,8.007
0.41156,1.301,2458526.99019,2458526.99273,5.351,8.008,-0.180,-0.064,-0.099,0.013,5.170,7.943,5.450,7.995
0.42468,1.301,2458480.96046,2458480.96548,5.316,7.952,-0.149,-0.050,-0.137,-0.059,5.167,7.903,5.453,8.011
0.51550,1.302,2458478.12455,2458478.12963,5.444,7.971,-0.149,-0.058,-0.148,-0.047,5.295,7.912,5.592,8.018
0.76733,1.302,2458482.95484,2458482.95982,5.319,7.977,-0.167,-0.113,-0.099,-0.013,5.152,7.864,5.418,7.990
0.20129,1.303,2458482.11405,2458482.11903,5.341,7.990,-0.175,-0.073,-0.097,-0.023,5.166,7.917,5.438,8.013
0.87268,1.303,2458483.11134,2458483.11630,5.313,7.950,-0.135,-0.026,-0.183,-0.082,5.178,7.924,5.496,8.032
0.99935,1.303,2458510.03752,2458510.04128,5.624,8.004,-0.092,-0.061,-0.174,-0.098,5.532,7.943,5.798,8.102
0.53002,1.304,2458481.11694,2458481.12195,5.482,7.975,-0.214,-0.056,-0.061,-0.027,5.269,7.919,5.544,8.002
0.65695,1.304,2458508.04342,2458508.04731,5.339,7.957,-0.128,0.016,-0.116,-0.054,5.211,7.972,5.455,8.011
0.32844,1.305,2458509.04090,2458509.04472,5.359,7.970,-0.143,-0.011,-0.045,-0.017,5.216,7.959,5.404,7.987
0.04194,1.306,2458519.01364,2458519.01680,5.542,7.976,-0.187,-0.045,-0.061,-0.033,5.354,7.931,5.603,8.009
0.09527,1.306,2458481.95656,2458481.96156,5.351,7.942,-0.160,-0.058,-0.119,-0.088,5.191,7.884,5.470,8.029
0.41232,1.306,2458526.99131,2458526.99385,5.373,7.992,-0.176,-0.049,-0.112,-0.047,5.197,7.944,5.484,8.039
0.76655,1.307,2458482.95369,2458482.95866,5.321,7.972,-0.196,-0.055,-0.129,-0.078,5.125,7.917,5.450,8.050
0.00011,1.308,2458510.03864,2458510.04240,5.605,7.969,-0.090,0.004,-0.214,-0.079,5.516,7.974,5.819,8.049
0.20206,1.308,2458482.11520,2458482.12019,5.327,7.975,-0.159,-0.041,-0.129,-0.044,5.168,7.933,5.456,8.019
0.87345,1.308,2458483.11249,2458483.11746,5.373,8.000,-0.182,-0.090,-0.058,0.012,5.191,7.910,5.431,7.988
0.53080,1.309,2458481.11810,2458481.12311,5.450,7.953,-0.149,0.001,-0.114,-0.071,5.300,7.955,5.564,8.025
0.65772,1.309,2458508.04455,2458508.04844,5.321,7.974,-0.153,-0.028,-0.154,-0.059,5.167,7.946,5.474,8.033
0.04255,1.310,2458519.01455,2458519.01772,5.514,7.952,-0.141,-0.010,-0.107,-0.057,5.373,7.942,5.621,8.009
0.32921,1.310,2458509.04203,2458509.04585,5.265,7.892,-0.080,0.074,-0.221,-0.133,5.186,7.965,5.486,8.025
0.09449,1.311,2458481.95540,2458481.96040,5.331,7.918,-0.136,-0.041,-0.120,-0.094,5.194,7.877,5.451,8.012
0.41308,1.311,2458526.99245,2458526.99498,5.365,8.014,-0.158,-0.061,-0.079,-0.013,5.207,7.952,5.445,8.027
0.51702,1.312,2458478.12681,2458478.13189,5.476,7.986,-0.152,-0.021,-0.091,-0.024,5.324,7.965,5.567,8.009
0.76576,1.312,2458482.95252,2458482.95750,5.317,7.929,-0.163,-0.041,-0.096,-0.052,5.154,7.888,5.413,7.981
0.20284,1.313,2458482.11636,2458482.12135,5.302,7.958,-0.135,-0.025,-0.127,-0.068,5.167,7.932,5.429,8.026
0.87423,1.313,2458483.11365,2458483.11862,5.355,7.961,-0.135,-0.043,-0.104,-0.013,5.220,7.917,5.459,7.973
0.04317,1.314,2458519.01547,2458519.01863,5.507,7.992,-0.165,-0.085,-0.101,-0.042,5.342,7.907,5.608,8.034
0.53158,1.314,2458481.11925,2458481.12427,5.434,7.929,-0.150,-0.011,-0.141,-0.098,5.284,7.918,5.575,8.027
0.65848,1.314,2458508.04569,2458508.04957,5.349,7.979,-0.167,-0.014,-0.109,-0.066,5.182,7.965,5.458,8.044
0.41406,1.317,2458526.99391,2458526.99644,5.374,8.007,-0.189,-0.092,-0.074,-0.009,5.186,7.915,5.448,8.016
0.51780,1.317,2458478.12797,2458478.13304,5.478,7.973,-0.172,-0.046,-0.099,-0.042,5.306,7.927,5.577,8.015
0.76498,1.317,2458482.95136,2458482.95634,5.265,7.928,-0.149,-0.035,-0.147,-0.083,5.115,7.893,5.411,8.011
0.09348,1.318,2458481.95391,2458481.95891,5.358,7.947,-0.176,-0.034,-0.128,-0.066,5.182,7.913,5.485,8.013
0.20362,1.318,2458482.11752,2458482.12251,5.288,7.991,-0.123,-0.059,-0.168,-0.026,5.166,7.932,5.457,8.017
0.87501,1.318,2458483.11481,2458483.11977,5.381,7.991,-0.149,-0.028,-0.051,-0.047,5.232,7.964,5.432,8.038
0.53236,1.319,2458481.12041,2458481.12542,5.462,7.974,-0.179,-0.051,-0.078,-0.023,5.284,7.924,5.541,7.998
0.04400,1.320,2458519.01671,2458519.01987,5.504,7.956,-0.150,-0.023,-0.095,-0.052,5.353,7.933,5.598,8.008
0.65945,1.321,2458508.04714,2458508.05102,5.343,8.003,-0.163,-0.056,-0.087,-0.005,5.180,7.947,5.430,8.008
0.00214,1.322,2458510.04166,2458510.04542,5.579,7.969,-0.113,-0.108,-0.176,-0.036,5.466,7.861,5.756,8.005
0.33095,1.323,2458509.04462,2458509.04845,5.307,7.947,-0.114,0.000,-0.104,-0.081,5.193,7.947,5.411,8.028
0.41482,1.323,2458526.99503,2458526.99756,5.347,7.967,-0.122,-0.003,-0.096,-0.070,5.225,7.964,5.443,8.037
0.51857,1.323,2458478.12911,2458478.13419,5.472,7.942,-0.169,-0.004,-0.116,-0.074,5.303,7.938,5.587,8.016
0.76420,1.323,2458482.95020,2458482.95518,5.279,7.970,-0.161,-0.089,-0.148,-0.043,5.118,7.881,5.427,8.012
0.04462,1.324,2458519.01762,2458519.02078,5.509,7.963,-0.130,0.008,-0.104,-0.043,5.379,7.971,5.613,8.006
0.09271,1.324,2458481.95275,2458481.95775,5.332,7.950,-0.142,-0.043,-0.131,-0.060,5.190,7.907,5.462,8.010
0.20439,1.324,2458482.11866,2458482.12365,5.335,7.960,-0.189,-0.031,-0.087,-0.072,5.146,7.929,5.422,8.032
0.87579,1.324,2458483.11597,2458483.12093,5.339,7.978,-0.176,-0.059,-0.074,-0.027,5.164,7.919,5.414,8.006
0.53314,1.325,2458481.12157,2458481.12658,5.427,7.948,-0.147,-0.021,-0.131,-0.060,5.280,7.927,5.558,8.008
0.00291,1.327,2458510.04280,2458510.04656,5.647,8.024,-0.134,-0.043,-0.079,0.056,5.513,7.981,5.726,7.968
0.66022,1.327,2458508.04827,2458508.05216,5.323,7.979,-0.137,-0.048,-0.098,-0.045,5.186,7.931,5.422,8.024
0.04524,1.328,2458519.01855,2458519.02171,5.482,7.945,-0.126,-0.013,-0.134,-0.093,5.356,7.932,5.616,8.038
0.33171,1.328,2458509.04576,2458509.04958,5.333,7.926,-0.136,0.045,-0.169,-0.137,5.197,7.972,5.502,8.063
0.41558,1.328,2458526.99616,2458526.99870,5.332,7.966,-0.123,-0.022,-0.167,-0.099,5.208,7.944,5.498,8.065
0.51935,1.328,2458478.13027,2458478.13535,5.476,7.975,-0.164,-0.023,-0.123,-0.033,5.313,7.952,5.600,8.008
0.76342,1.328,2458482.94905,2458482.95402,5.328,7.906,-0.190,-0.016,-0.069,-0.063,5.138,7.889,5.397,7.969
0.09193,1.329,2458481.95159,2458481.95659,5.358,7.942,-0.170,-0.014,-0.117,-0.067,5.188,7.927,5.475,8.008
0.20517,1.329,2458482.11982,2458482.12481,5.316,7.924,-0.157,0.006,-0.130,-0.096,5.159,7.929,5.446,8.019
0.53392,1.330,2458481.12273,2458481.12774,5.417,7.968,-0.129,-0.038,-0.119,-0.032,5.288,7.930,5.536,8.000
0.87679,1.331,2458483.11745,2458483.12241,5.334,8.026,-0.131,-0.076,-0.165,-0.019,5.203,7.949,5.499,8.045
0.00367,1.332,2458510.04393,2458510.04769,5.623,7.917,-0.152,0.025,-0.115,-0.123,5.471,7.942,5.738,8.039
0.66098,1.332,2458508.04940,2458508.05329,5.329,7.966,-0.171,-0.007,-0.112,-0.078,5.158,7.959,5.441,8.044
0.33248,1.333,2458509.04689,2458509.05072,5.280,8.041,-0.037,-0.087,-0.153,0.032,5.243,7.954,5.432,8.009
0.04608,1.334,2458519.01979,2458519.02295,5.519,7.990,-0.168,-0.052,-0.097,-0.024,5.351,7.938,5.616,8.014
0.52012,1.334,2458478.13142,2458478.13649,5.472,7.977,-0.176,-0.036,-0.113,-0.036,5.295,7.941,5.585,8.013
0.76265,1.334,2458482.94789,2458482.95287,5.315,7.972,-0.200,-0.094,-0.119,-0.077,5.115,7.878,5.434,8.049
0.09115,1.335,2458481.95043,2458481.95544,5.314,7.957,-0.127,-0.045,-0.160,-0.061,5.187,7.912,5.474,8.018
0.20596,1.335,2458482.12099,2458482.12598,5.304,7.984,-0.152,-0.057,-0.127,-0.011,5.151,7.927,5.431,7.995
0.41656,1.335,2458526.99761,2458527.00014,5.353,7.979,-0.174,-0.059,-0.126,-0.084,5.179,7.921,5.479,8.063
0.53469,1.336,2458481.12388,2458481.12889,5.457,7.959,-0.173,-0.027,-0.097,-0.056,5.285,7.933,5.554,8.016
0.87757,1.336,2458483.11861,2458483.12357,5.296,7.895,-0.119,0.002,-0.164,-0.114,5.177,7.897,5.459,8.009
0.04669,1.339,2458519.02070,2458519.02386,5.478,7.968,-0.128,-0.023,-0.106,-0.046,5.350,7.944,5.584,8.014
0.66197,1.339,2458508.05087,2458508.05476,5.366,7.992,-0.199,-0.073,-0.061,-0.032,5.167,7.918,5.427,8.024
0.76187,1.339,2458482.94673,2458482.95171,5.275,7.943,-0.137,-0.007,-0.155,-0.076,5.138,7.937,5.431,8.019
0.00466,1.340,2458510.04540,2458510.04916,5.673,7.991,-0.199,-0.092,-0.083,-0.026,5.474,7.900,5.756,8.017
0.09037,1.340,2458481.94928,2458481.95428,5.366,7.980,-0.165,-0.088,-0.091,-0.032,5.201,7.892,5.457,8.012
0.52090,1.340,2458478.13258,2458478.13765,5.468,7.992,-0.155,-0.059,-0.128,-0.057,5.313,7.933,5.595,8.049
0.33346,1.341,2458509.04835,2458509.05217,5.346,7.929,-0.168,0.018,-0.077,-0.045,5.178,7.947,5.422,7.974
0.41731,1.341,2458526.99873,2458527.00127,5.382,7.972,-0.219,-0.051,-0.089,-0.069,5.162,7.921,5.470,8.041
0.20696,1.342,2458482.12247,2458482.12746,5.328,7.970,-0.153,-0.042,-0.096,-0.057,5.174,7.928,5.424,8.027
0.53547,1.342,2458481.12503,2458481.13004,5.456,7.953,-0.202,-0.031,-0.089,-0.054,5.254,7.922,5.545,8.007
0.87835,1.342,2458483.11976,2458483.12473,5.365,7.964,-0.223,-0.026,-0.150,-0.093,5.142,7.938,5.515,8.057
0.04731,1.344,2458519.02161,2458519.02478,5.478,7.979,-0.109,-0.034,-0.127,-0.038,5.369,7.945,5.606,8.017
0.00541,1.345,2458510.04652,2458510.05028,5.651,7.977,-0.149,-0.010,-0.089,-0.068,5.502,7.967,5.740,8.045
0.52167,1.345,2458478.13372,2458478.13880,5.459,7.979,-0.153,-0.074,-0.098,-0.008,5.306,7.905,5.557,7.987
0.66273,1.345,2458508.05201,2458508.05589,5.314,7.986,-0.126,-0.043,-0.125,-0.046,5.188,7.943,5.438,8.031
0.08958,1.346,2458481.94811,2458481.95311,5.371,7.974,-0.166,-0.057,-0.110,-0.034,5.205,7.917,5.481,8.008
0.33422,1.346,2458509.04948,2458509.05331,5.382,8.010,-0.176,-0.054,-0.125,-0.071,5.206,7.955,5.507,8.080
0.41808,1.346,2458526.99987,2458527.00240,5.375,8.039,-0.144,-0.064,-0.089,0.024,5.231,7.974,5.464,8.015
0.53625,1.347,2458481.12619,2458481.13120,5.421,7.969,-0.161,-0.057,-0.124,-0.012,5.260,7.912,5.545,7.982
0.76086,1.347,2458482.94524,2458482.95022,5.285,7.920,-0.175,-0.025,-0.134,-0.061,5.110,7.895,5.419,7.980
0.20774,1.348,2458482.12363,2458482.12862,5.338,7.972,-0.160,-0.028,-0.089,-0.027,5.178,7.944,5.427,7.999
0.87913,1.348,2458483.12092,2458483.12589,5.362,7.973,-0.166,-0.034,-0.131,-0.071,5.196,7.938,5.494,8.044
0.04813,1.350,2458519.02284,2458519.02600,5.483,7.981,-0.160,-0.064,-0.123,-0.047,5.323,7.917,5.606,8.027
0.00618,1.351,2458510.04766,2458510.05142,5.633,7.936,-0.194,-0.069,-0.123,-0.115,5.438,7.867,5.756,8.051
0.66350,1.351,2458508.05314,2458508.05703,5.318,7.983,-0.129,-0.037,-0.134,-0.074,5.189,7.945,5.452,8.056
0.08880,1.352,2458481.94695,2458481.95195,5.357,7.938,-0.162,-0.034,-0.116,-0.065,5.195,7.903,5.473,8.002
0.33499,1.352,2458509.05062,2458509.05444,5.325,7.932,-0.168,0.005,-0.065,-0.076,5.157,7.937,5.390,8.008
0.53702,1.353,2458481.12734,2458481.13236,5.454,7.988,-0.167,-0.034,-0.068,-0.008,5.287,7.954,5.522,7.996
0.76007,1.353,2458482.94407,2458482.94905,5.258,7.900,-0.140,-0.028,-0.177,-0.108,5.118,7.872,5.436,8.008
0.20852,1.354,2458482.12479,2458482.12978,5.322,7.973,-0.174,-0.065,-0.082,-0.012,5.148,7.908,5.403,7.985
0.41904,1.354,2458527.00130,2458527.00384,5.383,8.025,-0.219,-0.143,-0.090,-0.023,5.165,7.883,5.473,8.048
0.87991,1.354,2458483.12208,2458483.12704,5.354,7.982,-0.164,-0.072,-0.073,-0.029,5.190,7.909,5.427,8.010
0.04875,1.355,2458519.02376,2458519.02692,5.478,7.939,-0.140,0.003,-0.136,-0.111,5.339,7.942,5.614,8.050
0.52322,1.357,2458478.13602,2458478.14110,5.461,7.950,-0.137,-0.007,-0.115,-0.072,5.325,7.943,5.576,8.022
0.08802,1.358,2458481.94579,2458481.95080,5.363,7.938,-0.185,-0.041,-0.103,-0.076,5.178,7.897,5.466,8.014
0.66447,1.358,2458508.05459,2458508.05847,5.303,7.958,-0.108,-0.004,-0.156,-0.078,5.195,7.954,5.459,8.036
0.00716,1.359,2458510.04911,2458510.05287,5.651,7.930,-0.175,0.009,-0.108,-0.077,5.476,7.940,5.759,8.007
0.75930,1.359,2458482.94292,2458482.94790,5.307,7.942,-0.168,-0.048,-0.122,-0.073,5.139,7.893,5.429,8.015
0.04936,1.360,2458519.02467,2458519.02783,5.481,7.983,-0.162,-0.030,-0.135,-0.052,5.319,7.952,5.616,8.035
0.20930,1.360,2458482.12594,2458482.13093,5.313,7.943,-0.162,-0.024,-0.137,-0.053,5.151,7.919,5.450,7.996
0.33597,1.360,2458509.05208,2458509.05590,5.322,7.937,-0.153,0.017,-0.135,-0.122,5.169,7.954,5.457,8.059
0.41980,1.360,2458527.00244,2458527.00497,5.350,7.932,-0.141,0.046,-0.160,-0.134,5.210,7.978,5.510,8.066
0.88069,1.360,2458483.12323,2458483.12820,5.367,7.997,-0.110,-0.016,-0.115,-0.022,5.257,7.981,5.481,8.018
0.53804,1.362,2458481.12885,2458481.13386,5.443,7.994,-0.183,-0.067,-0.091,-0.012,5.260,7.926,5.534,8.005
0.52400,1.364,2458478.13718,2458478.14226,5.463,7.973,-0.160,-0.034,-0.102,-0.032,5.303,7.939,5.565,8.005
0.66524,1.364,2458508.05572,2458508.05961,5.311,7.944,-0.129,0.011,-0.114,-0.077,5.182,7.955,5.425,8.021
0.00792,1.365,2458510.05025,2458510.05401,5.562,7.957,-0.048,0.000,-0.159,-0.020,5.515,7.956,5.721,7.977
0.08724,1.365,2458481.94464,2458481.94964,5.366,7.944,-0.168,-0.028,-0.104,-0.073,5.198,7.916,5.470,8.016
0.75852,1.365,2458482.94177,2458482.94674,5.281,7.941,-0.141,-0.041,-0.145,-0.065,5.141,7.900,5.426,8.006
0.05020,1.366,2458519.02591,2458519.02907,5.510,7.977,-0.176,-0.020,-0.070,-0.011,5.333,7.958,5.580,7.989
0.33672,1.366,2458509.05320,2458509.05702,5.264,7.960,-0.043,0.002,-0.227,-0.096,5.221,7.962,5.490,8.056
0.42057,1.366,2458527.00357,2458527.00610,5.403,7.995,-0.221,-0.050,-0.097,-0.060,5.182,7.945,5.500,8.055
0.21007,1.367,2458482.12710,2458482.13209,5.324,7.966,-0.147,-0.017,-0.120,-0.075,5.178,7.949,5.444,8.042
0.88146,1.367,2458483.12438,2458483.12935,5.351,7.954,-0.155,-0.007,-0.103,-0.062,5.196,7.946,5.454,8.016
0.53882,1.368,2458481.13001,2458481.13502,5.432,7.972,-0.165,-0.045,-0.132,-0.048,5.267,7.927,5.564,8.020
0.00869,1.371,2458510.05138,2458510.05514,5.603,7.918,-0.158,-0.046,-0.164,-0.169,5.444,7.872,5.767,8.087
0.05081,1.371,2458519.02682,2458519.02999,5.449,7.942,-0.113,0.012,-0.125,-0.069,5.336,7.954,5.573,8.011
0.08647,1.371,2458481.94349,2458481.94849,5.339,7.934,-0.153,-0.046,-0.120,-0.062,5.187,7.888,5.460,7.996
0.66600,1.371,2458508.05686,2458508.06074,5.352,7.959,-0.178,-0.002,-0.105,-0.087,5.174,7.957,5.456,8.046
0.33749,1.372,2458509.05433,2458509.05816,5.292,7.943,-0.080,0.044,-0.170,-0.090,5.212,7.987,5.461,8.033
0.52500,1.372,2458478.13866,2458478.14374,5.464,7.954,-0.175,-0.014,-0.109,-0.034,5.290,7.940,5.573,7.989
0.75774,1.372,2458482.94061,2458482.94559,5.277,7.937,-0.156,-0.027,-0.141,-0.058,5.120,7.910,5.418,7.995
0.21085,1.373,2458482.12826,2458482.13325,5.334,7.982,-0.173,-0.059,-0.103,-0.020,5.161,7.923,5.438,8.002
0.88224,1.373,2458483.12554,2458483.13050,5.311,7.990,-0.141,-0.080,-0.168,-0.046,5.169,7.910,5.478,8.035
0.42153,1.374,2458527.00501,2458527.00754,5.407,8.013,-0.174,-0.042,-0.041,-0.011,5.232,7.971,5.447,8.024
0.53959,1.374,2458481.13115,2458481.13616,5.417,7.964,-0.166,-0.046,-0.132,-0.055,5.250,7.918,5.548,8.020
0.05143,1.376,2458519.02774,2458519.03090,5.494,7.991,-0.205,-0.055,-0.108,-0.061,5.290,7.936,5.602,8.052
0.75697,1.378,2458482.93945,2458482.94443,5.261,7.933,-0.147,-0.018,-0.148,-0.042,5.113,7.915,5.409,7.975
0.66697,1.379,2458508.05830,2458508.06219,5.296,7.951,-0.110,0.006,-0.173,-0.069,5.186,7.957,5.470,8.020
0.21163,1.380,2458482.12942,2458482.13440,5.338,7.981,-0.191,-0.039,-0.102,-0.030,5.147,7.942,5.439,8.012
0.42230,1.380,2458527.00614,2458527.00867,5.357,7.999,-0.129,-0.082,-0.135,-0.099,5.228,7.917,5.493,8.098
0.88301,1.380,2458483.12670,2458483.13166,5.397,8.001,-0.242,-0.089,-0.042,-0.027,5.155,7.913,5.439,8.028
0.33848,1.381,2458509.05580,2458509.05963,5.360,7.987,-0.196,-0.057,-0.050,-0.046,5.164,7.930,5.410,8.033
0.54037,1.381,2458481.13231,2458481.13732,5.484,7.990,-0.211,-0.057,-0.072,-0.020,5.273,7.933,5.556,8.010
0.01002,1.383,2458510.05336,2458510.05712,5.553,7.964,-0.067,-0.040,-0.188,-0.036,5.486,7.924,5.741,8.000
0.05225,1.384,2458519.02896,2458519.03213,5.468,7.963,-0.143,-0.032,-0.112,-0.070,5.324,7.930,5.580,8.033
0.52656,1.385,2458478.14098,2458478.14605,5.481,7.964,-0.198,-0.016,-0.080,-0.043,5.283,7.948,5.561,8.007
0.66774,1.385,2458508.05944,2458508.06332,5.377,7.982,-0.230,-0.058,-0.059,-0.034,5.147,7.925,5.436,8.017
0.75619,1.385,2458482.93829,2458482.94327,5.333,7.951,-0.207,-0.058,-0.114,-0.069,5.126,7.893,5.447,8.020
0.08463,1.386,2458481.94076,2458481.94576,5.323,7.931,-0.144,-0.038,-0.130,-0.061,5.179,7.893,5.453,7.992
0.88379,1.386,2458483.12785,2458483.13282,5.315,7.965,-0.151,-0.066,-0.186,-0.067,5.164,7.898,5.501,8.031
0.21241,1.387,2458482.13057,2458482.13556,5.301,7.948,-0.127,-0.006,-0.156,-0.095,5.174,7.942,5.457,8.043
0.33923,1.387,2458509.05693,2458509.06075,5.313,7.978,-0.165,0.001,-0.130,0.007,5.148,7.980,5.444,7.972
0.42306,1.387,2458527.00727,2458527.00981,5.384,7.963,-0.175,-0.022,-0.103,-0.067,5.209,7.941,5.487,8.031
0.54115,1.388,2458481.13347,2458481.13848,5.425,7.965,-0.165,-0.040,-0.092,-0.050,5.260,7.925,5.518,8.015
0.01078,1.389,2458510.05450,2458510.05826,5.610,7.979,-0.156,-0.090,-0.158,-0.053,5.454,7.888,5.768,8.032
0.05287,1.389,2458519.02988,2458519.03304,5.469,7.981,-0.111,-0.022,-0.097,-0.042,5.358,7.960,5.565,8.023
0.52733,1.392,2458478.14212,2458478.14720,5.457,7.982,-0.173,-0.058,-0.112,-0.031,5.284,7.924,5.568,8.014
0.66850,1.392,2458508.06057,2458508.06446,5.342,7.988,-0.180,-0.030,-0.108,-0.043,5.162,7.958,5.450,8.030
0.75541,1.392,2458482.93714,2458482.94211,5.310,7.949,-0.185,-0.065,-0.108,-0.051,5.124,7.884,5.417,8.000
0.08385,1.393,2458481.93960,2458481.94460,5.314,7.889,-0.134,0.009,-0.162,-0.123,5.180,7.899,5.475,8.013
0.21319,1.393,2458482.13173,2458482.13672,5.323,7.977,-0.164,-0.050,-0.114,-0.060,5.158,7.927,5.436,8.037
0.05348,1.394,2458519.03079,2458519.03395,5.452,7.973,-0.117,-0.008,-0.144,-0.058,5.335,7.965,5.595,8.030
0.34000,1.394,2458509.05807,2458509.06189,5.350,7.971,-0.142,-0.022,-0.060,-0.060,5.208,7.949,5.410,8.031
0.54193,1.394,2458481.13462,2458481.13964,5.433,7.952,-0.175,-0.044,-0.132,-0.079,5.259,7.909,5.566,8.031
0.42403,1.395,2458527.00871,2458527.01124,5.373,7.976,-0.148,-0.002,-0.111,-0.070,5.225,7.974,5.485,8.045
0.88481,1.395,2458483.12936,2458483.13432,5.326,7.976,-0.145,-0.078,-0.133,-0.029,5.181,7.898,5.458,8.005
0.01155,1.396,2458510.05563,2458510.05939,5.609,8.004,-0.144,-0.080,-0.141,-0.039,5.466,7.924,5.750,8.043
0.52810,1.399,2458478.14327,2458478.14835,5.455,7.983,-0.163,-0.053,-0.102,-0.036,5.292,7.930,5.558,8.019
0.75463,1.399,2458482.93598,2458482.94096,5.297,7.934,-0.137,-0.024,-0.124,-0.070,5.160,7.909,5.422,8.004
0.08307,1.400,2458481.93844,2458481.94345,5.330,7.955,-0.122,-0.039,-0.132,-0.017,5.207,7.916,5.462,7.972
0.21397,1.400,2458482.13289,2458482.13788,5.327,7.975,-0.155,-0.044,-0.098,-0.033,5.173,7.931,5.425,8.008
0.54270,1.401,2458481.13578,2458481.14079,5.406,7.943,-0.142,-0.022,-0.123,-0.067,5.265,7.921,5.529,8.010
0.66949,1.401,2458508.06204,2458508.06593,5.311,7.977,-0.135,-0.044,-0.114,-0.014,5.176,7.933,5.426,7.992
0.05432,1.402,2458519.03203,2458519.03519,5.505,8.012,-0.173,-0.061,-0.074,-0.032,5.333,7.951,5.579,8.044
0.42479,1.402,2458527.00984,2458527.01238,5.373,7.980,-0.150,-0.040,-0.097,-0.066,5.222,7.940,5.469,8.047
0.88559,1.402,2458483.13052,2458483.13548,5.359,7.979,-0.175,-0.043,-0.108,-0.045,5.183,7.935,5.466,8.024
0.34099,1.403,2458509.05953,2458509.06335,5.288,7.865,-0.104,0.115,-0.162,-0.185,5.184,7.980,5.451,8.050
0.01253,1.405,2458510.05709,2458510.06085,5.641,7.981,-0.163,-0.023,-0.110,-0.065,5.478,7.958,5.751,8.045
0.75385,1.406,2458482.93482,2458482.93980,5.311,7.936,-0.193,-0.056,-0.105,-0.082,5.118,7.880,5.416,8.018
0.05493,1.407,2458519.03295,2458519.03611,5.459,7.964,-0.161,-0.016,-0.128,-0.053,5.298,7.948,5.587,8.016
0.08230,1.407,2458481.93729,2458481.94229,5.329,7.898,-0.150,-0.007,-0.115,-0.063,5.179,7.892,5.444,7.962
0.67025,1.408,2458508.06318,2458508.06706,5.366,8.005,-0.179,-0.053,-0.057,-0.020,5.187,7.952,5.423,8.025
0.42555,1.409,2458527.01098,2458527.01351,5.384,7.973,-0.166,-0.035,-0.092,-0.025,5.218,7.938,5.477,7.998
0.54348,1.409,2458481.13694,2458481.14195,5.438,7.994,-0.163,-0.067,-0.100,-0.038,5.275,7.927,5.538,8.032
0.21498,1.410,2458482.13439,2458482.13938,5.344,8.013,-0.188,-0.088,-0.101,-0.021,5.156,7.926,5.446,8.034
0.34175,1.410,2458509.06067,2458509.06449,5.380,8.010,-0.223,-0.090,-0.018,-0.025,5.157,7.921,5.398,8.036
0.88637,1.410,2458483.13167,2458483.13664,5.354,7.947,-0.151,0.027,-0.122,-0.066,5.203,7.974,5.476,8.012
0.01329,1.412,2458510.05822,2458510.06198,5.631,7.907,-0.130,0.078,-0.121,-0.141,5.501,7.985,5.752,8.048
0.05555,1.413,2458519.03386,2458519.03702,5.470,7.992,-0.163,-0.055,-0.103,-0.020,5.307,7.937,5.574,8.011
0.52966,1.413,2458478.14558,2458478.15066,5.458,7.974,-0.191,-0.077,-0.128,-0.037,5.267,7.897,5.587,8.011
0.08152,1.414,2458481.93613,2458481.94113,5.356,7.935,-0.168,-0.045,-0.100,-0.061,5.188,7.891,5.456,7.996
0.67102,1.415,2458508.06431,2458508.06820,5.349,7.990,-0.197,-0.053,-0.108,-0.051,5.153,7.937,5.457,8.041
0.75284,1.415,2458482.93333,2458482.93831,5.283,7.931,-0.139,-0.027,-0.133,-0.072,5.144,7.904,5.416,8.003
0.54426,1.416,2458481.13810,2458481.14311,5.423,8.002,-0.173,-0.067,-0.105,-0.010,5.250,7.935,5.529,8.012
0.21575,1.417,2458482.13554,2458482.14053,5.300,7.960,-0.146,-0.019,-0.125,-0.057,5.154,7.941,5.425,8.017
0.34251,1.417,2458509.06179,2458509.06561,5.337,7.984,-0.108,-0.046,-0.068,0.003,5.229,7.937,5.405,7.981
0.88714,1.417,2458483.13283,2458483.13779,5.335,7.965,-0.121,-0.001,-0.142,-0.060,5.214,7.964,5.477,8.025
0.42653,1.418,2458527.01242,2458527.01496,5.398,7.997,-0.185,-0.028,-0.090,-0.039,5.213,7.969,5.488,8.037
0.01406,1.419,2458510.05936,2458510.06312,5.632,8.042,-0.112,-0.069,-0.085,0.095,5.520,7.974,5.717,7.947
0.53043,1.420,2458478.14673,2458478.15181,5.419,7.958,-0.138,-0.025,-0.150,-0.048,5.281,7.934,5.570,8.006
0.05638,1.421,2458519.03509,2458519.03825,5.470,7.984,-0.161,-0.070,-0.111,-0.054,5.309,7.915,5.581,8.038
0.08074,1.422,2458481.93497,2458481.93997,5.370,7.948,-0.141,-0.015,-0.085,-0.045,5.229,7.933,5.455,7.993
0.75206,1.422,2458482.93217,2458482.93715,5.327,7.944,-0.172,-0.025,-0.103,-0.062,5.155,7.919,5.430,8.006
0.54504,1.423,2458481.13925,2458481.14427,5.404,7.962,-0.160,-0.038,-0.113,-0.032,5.244,7.924,5.517,7.994
0.21653,1.424,2458482.13670,2458482.14168,5.321,7.942,-0.164,-0.014,-0.123,-0.063,5.157,7.928,5.445,8.005
0.67199,1.424,2458508.06576,2458508.06964,5.339,7.997,-0.166,-0.062,-0.093,-0.039,5.173,7.935,5.433,8.036
0.88792,1.424,2458483.13398,2458483.13894,5.408,8.002,-0.201,-0.067,-0.115,-0.043,5.207,7.935,5.523,8.045
0.34349,1.426,2458509.06325,2458509.06707,5.310,7.967,-0.193,-0.028,-0.153,-0.049,5.117,7.939,5.463,8.017
0.42729,1.426,2458527.01356,2458527.01609,5.397,7.979,-0.157,-0.008,-0.098,-0.092,5.241,7.971,5.495,8.071
0.05699,1.427,2458519.03600,2458519.03916,5.416,7.958,-0.126,-0.029,-0.148,-0.069,5.290,7.929,5.564,8.027
0.53121,1.428,2458478.14789,2458478.15296,5.454,7.984,-0.190,-0.055,-0.120,-0.025,5.264,7.930,5.574,8.009
0.07996,1.429,2458481.93381,2458481.93882,5.371,7.973,-0.187,-0.068,-0.081,-0.025,5.184,7.905,5.452,7.997
0.75128,1.430,2458482.93100,2458482.93598,5.280,7.957,-0.160,-0.038,-0.128,-0.047,5.120,7.919,5.408,8.004
0.21731,1.432,2458482.13785,2458482.14284,5.339,7.989,-0.181,-0.067,-0.093,-0.023,5.158,7.922,5.432,8.012
0.67275,1.432,2458508.06689,2458508.07078,5.355,8.007,-0.212,-0.099,-0.097,-0.026,5.142,7.908,5.451,8.033
0.88870,1.432,2458483.13513,2458483.14010,5.381,7.983,-0.204,-0.054,-0.087,-0.021,5.177,7.929,5.468,8.004
0.01556,1.433,2458510.06159,2458510.06535,5.663,7.972,-0.207,-0.037,-0.019,-0.016,5.456,7.935,5.683,7.989
0.05761,1.433,2458519.03692,2458519.04008,5.465,7.991,-0.173,-0.066,-0.059,-0.001,5.293,7.925,5.524,7.992
0.42806,1.433,2458527.01469,2458527.01723,5.363,7.972,-0.113,0.020,-0.157,-0.104,5.251,7.992,5.520,8.076
0.54606,1.433,2458481.14076,2458481.14577,5.406,7.963,-0.151,0.013,-0.121,-0.059,5.255,7.976,5.527,8.022
0.34425,1.434,2458509.06438,2458509.06820,5.337,7.928,-0.154,0.019,-0.100,-0.109,5.183,7.947,5.437,8.036
0.53198,1.435,2458478.14903,2458478.15411,5.451,7.962,-0.133,-0.019,-0.109,-0.056,5.318,7.943,5.560,8.019
0.07918,1.437,2458481.93266,2458481.93766,5.335,7.938,-0.153,-0.048,-0.145,-0.090,5.182,7.889,5.479,8.027
0.75050,1.438,2458482.92984,2458482.93482,5.269,7.930,-0.120,-0.032,-0.156,-0.080,5.148,7.898,5.425,8.010
0.67352,1.439,2458508.06803,2458508.07191,5.355,7.977,-0.198,-0.018,-0.097,-0.079,5.158,7.959,5.452,8.055
0.21809,1.440,2458482.13901,2458482.14400,5.313,7.961,-0.179,-0.029,-0.143,-0.087,5.134,7.932,5.456,8.048
0.88948,1.440,2458483.13630,2458483.14127,5.397,7.975,-0.194,-0.043,-0.048,-0.036,5.203,7.932,5.444,8.011
0.01631,1.441,2458510.06271,2458510.06647,5.607,7.982,-0.098,-0.050,-0.171,-0.023,5.509,7.932,5.778,8.004
0.05844,1.441,2458519.03815,2458519.04132,5.469,7.997,-0.170,-0.055,-0.079,-0.012,5.299,7.941,5.548,8.008
0.54683,1.441,2458481.14192,2458481.14693,5.410,7.960,-0.148,0.002,-0.107,-0.063,5.261,7.962,5.516,8.024
0.34501,1.442,2458509.06552,2458509.06934,5.356,7.971,-0.175,-0.021,-0.109,-0.037,5.181,7.950,5.465,8.008
0.42896,1.442,2458527.01604,2458527.01857,5.374,7.987,-0.140,-0.025,-0.122,-0.057,5.234,7.962,5.497,8.044
0.07840,1.445,2458481.93150,2458481.93650,5.378,7.972,-0.189,-0.089,-0.092,-0.033,5.189,7.883,5.470,8.005
0.53299,1.446,2458478.15053,2458478.15560,5.448,7.947,-0.180,-0.030,-0.097,-0.052,5.268,7.916,5.545,7.999
0.74972,1.446,2458482.92869,2458482.93367,5.274,7.943,-0.141,-0.048,-0.151,-0.100,5.134,7.895,5.425,8.044
0.05906,1.447,2458519.03908,2458519.04224,5.475,7.984,-0.181,-0.052,-0.096,-0.025,5.294,7.932,5.570,8.010
0.01708,1.448,2458510.06385,2458510.06761,5.649,8.002,-0.162,-0.024,-0.095,-0.045,5.486,7.978,5.744,8.047
0.21887,1.448,2458482.14017,2458482.14516,5.303,7.961,-0.144,-0.060,-0.109,-0.040,5.159,7.901,5.412,8.001
0.89026,1.448,2458483.13746,2458483.14242,5.362,7.990,-0.199,-0.077,-0.095,-0.034,5.163,7.913,5.457,8.024
0.54761,1.449,2458481.14306,2458481.14807,5.393,7.974,-0.161,-0.042,-0.122,-0.032,5.233,7.932,5.515,8.006
0.67450,1.449,2458508.06948,2458508.07337,5.344,8.025,-0.141,-0.033,-0.087,0.011,5.203,7.992,5.431,8.014
0.42972,1.450,2458527.01717,2458527.01970,5.338,7.960,-0.115,-0.028,-0.141,-0.060,5.223,7.932,5.479,8.020
0.34600,1.452,2458509.06698,2458509.07081,5.339,7.951,-0.195,-0.059,-0.139,-0.090,5.144,7.891,5.478,8.040
0.05968,1.454,2458519.03999,2458519.04316,5.425,7.965,-0.158,-0.022,-0.167,-0.086,5.267,7.943,5.593,8.051
0.53377,1.454,2458478.15168,2458478.15676,5.429,7.976,-0.174,-0.048,-0.120,-0.013,5.255,7.928,5.549,7.989
0.74894,1.454,2458482.92753,2458482.93251,5.285,7.954,-0.178,-0.073,-0.138,-0.052,5.107,7.881,5.423,8.007
0.07739,1.456,2458481.92999,2458481.93500,5.378,7.977,-0.161,-0.073,-0.086,-0.025,5.218,7.904,5.464,8.002
0.21965,1.456,2458482.14133,2458482.14631,5.343,7.955,-0.179,-0.037,-0.097,-0.052,5.163,7.919,5.440,8.007
0.89104,1.456,2458483.13862,2458483.14358,5.371,8.017,-0.150,-0.033,-0.117,-0.063,5.222,7.983,5.488,8.080
0.54839,1.457,2458481.14422,2458481.14923,5.396,7.980,-0.178,-0.075,-0.129,-0.037,5.219,7.905,5.525,8.017
0.67526,1.457,2458508.07062,2458508.07450,5.285,7.935,-0.075,0.005,-0.152,-0.096,5.209,7.940,5.436,8.031
0.01807,1.458,2458510.06532,2458510.06908,5.542,7.900,-0.041,0.086,-0.195,-0.160,5.501,7.986,5.737,8.059
0.43049,1.458,2458527.01830,2458527.02084,5.376,7.994,-0.150,-0.020,-0.117,-0.015,5.226,7.974,5.493,8.009
0.34677,1.460,2458509.06812,2458509.07194,5.325,7.999,-0.109,-0.003,-0.072,-0.008,5.217,7.995,5.398,8.006
0.53454,1.462,2458478.15283,2458478.15791,5.445,7.988,-0.163,-0.064,-0.111,0.004,5.281,7.923,5.556,7.984
0.74817,1.462,2458482.92638,2458482.93136,5.291,7.927,-0.146,-0.024,-0.091,-0.028,5.144,7.903,5.382,7.954
0.06050,1.463,2458519.04122,2458519.04438,5.427,7.955,-0.122,0.015,-0.106,-0.045,5.305,7.970,5.533,8.001
0.07661,1.464,2458481.92884,2458481.93384,5.374,7.957,-0.173,-0.059,-0.124,-0.084,5.202,7.898,5.498,8.041
0.22043,1.464,2458482.14248,2458482.14747,5.327,7.980,-0.166,-0.051,-0.113,-0.059,5.161,7.929,5.440,8.039
0.89182,1.464,2458483.13977,2458483.14474,5.377,7.953,-0.213,-0.064,-0.085,-0.063,5.164,7.889,5.462,8.017
0.54916,1.465,2458481.14538,2458481.15039,5.423,7.971,-0.178,-0.067,-0.096,-0.051,5.245,7.905,5.519,8.022
0.67603,1.466,2458508.07175,2458508.07564,5.361,7.999,-0.180,-0.065,-0.095,-0.013,5.181,7.934,5.456,8.012
0.01883,1.467,2458510.06645,2458510.07021,5.643,8.005,-0.121,-0.010,-0.078,0.016,5.522,7.994,5.721,7.988
0.34753,1.468,2458509.06925,2458509.07307,5.329,7.960,-0.173,-0.058,-0.121,-0.073,5.156,7.902,5.451,8.033
0.43145,1.468,2458527.01974,2458527.02227,5.441,8.030,-0.193,-0.050,-0.054,0.008,5.248,7.980,5.494,8.022
0.06112,1.469,2458519.04214,2458519.04530,5.453,7.959,-0.191,-0.036,-0.110,-0.080,5.262,7.923,5.564,8.038
0.53532,1.470,2458478.15399,2458478.15906,5.443,7.969,-0.189,-0.043,-0.134,-0.057,5.255,7.926,5.578,8.026
0.74739,1.470,2458482.92523,2458482.93020,5.302,7.930,-0.164,-0.034,-0.120,-0.078,5.138,7.896,5.422,8.008
0.07583,1.472,2458481.92768,2458481.93268,5.361,7.963,-0.166,-0.052,-0.087,-0.022,5.195,7.911,5.448,7.985
0.22121,1.473,2458482.14364,2458482.14863,5.321,7.975,-0.137,-0.032,-0.137,-0.080,5.184,7.942,5.458,8.055
0.54994,1.474,2458481.14653,2458481.15155,5.416,7.982,-0.174,-0.067,-0.097,-0.028,5.242,7.915,5.512,8.010
0.89282,1.475,2458483.14126,2458483.14622,5.373,8.006,-0.195,-0.099,-0.097,-0.006,5.178,7.906,5.469,8.012
0.06174,1.476,2458519.04306,2458519.04622,5.433,7.970,-0.136,-0.023,-0.118,-0.078,5.297,7.947,5.551,8.048
0.67701,1.476,2458508.07321,2458508.07710,5.325,7.979,-0.144,-0.040,-0.097,-0.035,5.181,7.939,5.422,8.014
0.43222,1.477,2458527.02087,2458527.02341,5.340,7.933,-0.090,0.040,-0.160,-0.129,5.250,7.973,5.499,8.062
0.34852,1.479,2458509.07072,2458509.07454,5.398,8.046,-0.209,-0.098,-0.104,-0.013,5.190,7.948,5.502,8.059
0.53609,1.479,2458478.15513,2458478.16021,5.440,7.945,-0.156,-0.031,-0.098,-0.079,5.284,7.915,5.538,8.025
0.74661,1.479,2458482.92407,2458482.92905,5.279,7.938,-0.101,-0.037,-0.154,-0.070,5.178,7.901,5.433,8.008
0.07505,1.481,2458481.92652,2458481.93153,5.328,7.900,-0.138,-0.025,-0.163,-0.132,5.189,7.876,5.491,8.032
0.22199,1.481,2458482.14480,2458482.14979,5.359,7.983,-0.178,-0.040,-0.054,-0.022,5.181,7.943,5.413,8.005
0.55072,1.483,2458481.14769,2458481.15270,5.403,7.994,-0.153,-0.052,-0.119,-0.015,5.249,7.943,5.522,8.009
0.89360,1.484,2458483.14241,2458483.14738,5.368,7.947,-0.126,-0.051,-0.135,-0.097,5.242,7.896,5.503,8.044
0.06257,1.485,2458519.04429,2458519.04745,5.452,7.996,-0.167,-0.041,-0.118,-0.033,5.285,7.955,5.570,8.029
0.67776,1.485,2458508.07433,2458508.07822,5.369,8.023,-0.185,-0.050,-0.093,-0.030,5.184,7.972,5.462,8.053
0.02058,1.486,2458510.06905,2458510.07280,5.672,8.001,-0.189,-0.071,-0.023,-0.125,5.483,7.930,5.694,8.126
0.34928,1.487,2458509.07186,2458509.07568,5.393,7.990,-0.195,-0.033,-0.019,-0.028,5.198,7.957,5.411,8.018
0.53687,1.487,2458478.15629,2458478.16137,5.430,7.960,-0.168,-0.022,-0.139,-0.065,5.262,7.938,5.568,8.025
0.74583,1.488,2458482.92291,2458482.92789,5.282,7.905,-0.118,0.008,-0.128,-0.095,5.164,7.913,5.410,8.000
0.07427,1.490,2458481.92536,2458481.93037,5.348,7.951,-0.152,-0.062,-0.136,-0.057,5.195,7.889,5.484,8.009
0.55150,1.491,2458481.14885,2458481.15386,5.410,7.967,-0.197,-0.059,-0.087,-0.042,5.213,7.909,5.497,8.009
0.06319,1.492,2458519.04520,2458519.04836,5.465,7.959,-0.186,0.006,-0.081,-0.089,5.279,7.965,5.546,8.048
0.89438,1.492,2458483.14357,2458483.14854,5.360,7.946,-0.145,-0.063,-0.115,-0.093,5.215,7.883,5.476,8.039
0.22299,1.493,2458482.14629,2458482.15128,5.312,8.006,-0.162,-0.084,-0.133,-0.035,5.150,7.922,5.445,8.042
0.67853,1.493,2458508.07547,2458508.07935,5.375,8.006,-0.202,-0.079,-0.058,0.009,5.173,7.927,5.433,7.997
0.02134,1.494,2458510.07018,2458510.07393,5.637,7.990,-0.153,-0.029,-0.144,-0.003,5.485,7.961,5.782,7.994
0.35005,1.496,2458509.07299,2458509.07681,5.339,7.993,-0.166,-0.031,-0.118,-0.045,5.173,7.962,5.456,8.037
0.43395,1.496,2458527.02345,2458527.02599,5.379,8.000,-0.142,-0.019,-0.103,-0.016,5.237,7.981,5.482,8.016
0.53764,1.496,2458478.15744,2458478.16251,5.444,7.959,-0.191,-0.052,-0.087,-0.021,5.253,7.907,5.531,7.980
0.74502,1.497,2458482.92171,2458482.92669,5.310,7.965,-0.199,-0.100,-0.140,-0.037,5.111,7.865,5.451,8.002
0.06380,1.499,2458519.04612,2458519.04928,5.439,7.987,-0.154,-0.039,-0.108,-0.070,5.285,7.949,5.547,8.057
0.07349,1.499,2458481.92421,2458481.92921,5.373,7.938,-0.171,-0.027,-0.106,-0.049,5.202,7.911,5.479,7.987
0.55227,1.500,2458481.14999,2458481.15501,5.396,7.982,-0.164,-0.068,-0.092,-0.012,5.232,7.915,5.487,7.995
0.89515,1.501,2458483.14473,2458483.14969,5.387,7.963,-0.197,-0.042,-0.070,-0.064,5.190,7.920,5.457,8.027
0.22378,1.502,2458482.14746,2458482.15245,5.312,7.960,-0.174,-0.021,-0.114,-0.046,5.138,7.940,5.426,8.006
0.02210,1.503,2458510.07131,2458510.07507,5.667,7.916,-0.191,0.004,-0.074,-0.126,5.476,7.921,5.740,8.042
0.43472,1.505,2458527.02459,2458527.02712,5.380,7.985,-0.143,-0.039,-0.119,-0.071,5.238,7.946,5.499,8.055
0.53842,1.505,2458478.15859,2458478.16367,5.408,7.970,-0.137,-0.043,-0.147,-0.054,5.271,7.927,5.555,8.024
0.67951,1.505,2458508.07693,2458508.08081,5.350,7.974,-0.142,-0.016,-0.088,-0.045,5.208,7.958,5.438,8.019
0.07271,1.508,2458481.92305,2458481.92805,5.375,7.934,-0.170,-0.041,-0.134,-0.054,5.206,7.893,5.509,7.988
0.35103,1.508,2458509.07445,2458509.07827,5.360,7.995,-0.230,-0.070,-0.065,-0.016,5.129,7.925,5.424,8.011
0.06463,1.509,2458519.04734,2458519.05050,5.404,7.944,-0.110,0.019,-0.150,-0.069,5.294,7.963,5.553,8.014
0.55305,1.510,2458481.15115,2458481.15616,5.352,7.951,-0.093,-0.012,-0.117,-0.028,5.259,7.939,5.469,7.980
0.22456,1.511,2458482.14862,2458482.15361,5.332,7.993,-0.180,-0.097,-0.111,-0.023,5.152,7.896,5.443,8.016
0.89593,1.511,2458483.14589,2458483.15085,5.377,7.995,-0.171,-0.070,-0.093,-0.039,5.206,7.925,5.470,8.034
0.53919,1.514,2458478.15974,2458478.16481,5.431,7.954,-0.153,-0.007,-0.096,-0.024,5.278,7.947,5.527,7.978
0.68027,1.514,2458508.07806,2458508.08195,5.317,8.001,-0.128,-0.057,-0.144,-0.052,5.189,7.945,5.460,8.053
0.02309,1.515,2458510.07278,2458510.07654,5.586,7.993,-0.026,-0.068,-0.118,-0.062,5.560,7.925,5.705,8.055
0.43548,1.515,2458527.02572,2458527.02826,5.422,7.975,-0.161,-0.035,-0.089,-0.042,5.261,7.940,5.511,8.017
0.06524,1.516,2458519.04826,2458519.05142,5.405,8.011,-0.156,-0.087,-0.089,0.001,5.249,7.924,5.494,8.009
0.07194,1.517,2458481.92190,2458481.92691,5.306,7.902,-0.095,-0.018,-0.191,-0.104,5.211,7.884,5.497,8.006
0.35179,1.517,2458509.07558,2458509.07941,5.344,7.917,-0.186,0.023,-0.098,-0.116,5.158,7.940,5.442,8.033
0.22534,1.520,2458482.14977,2458482.15476,5.317,7.969,-0.145,-0.037,-0.114,-0.043,5.171,7.932,5.431,8.012
0.89671,1.520,2458483.14704,2458483.15201,5.400,7.950,-0.185,0.011,-0.094,-0.054,5.214,7.961,5.493,8.004
0.55406,1.522,2458481.15264,2458481.15766,5.426,7.978,-0.205,-0.081,-0.072,-0.042,5.222,7.897,5.499,8.020
0.68104,1.523,2458508.07920,2458508.08308,5.301,8.003,-0.101,-0.044,-0.169,-0.044,5.200,7.959,5.469,8.047
0.02385,1.524,2458510.07391,2458510.07766,5.585,8.004,-0.130,-0.036,-0.202,-0.079,5.455,7.968,5.786,8.083
0.06586,1.524,2458519.04917,2458519.05233,5.432,7.972,-0.141,0.002,-0.084,-0.034,5.290,7.974,5.516,8.006
0.35256,1.526,2458509.07672,2458509.08054,5.320,7.928,-0.202,-0.065,-0.132,-0.137,5.118,7.863,5.452,8.065
0.43645,1.526,2458527.02716,2458527.02969,5.436,8.020,-0.267,-0.120,-0.111,-0.007,5.168,7.900,5.546,8.027
0.07116,1.527,2458481.92075,2458481.92575,5.366,7.947,-0.160,-0.058,-0.090,-0.053,5.205,7.889,5.455,8.000
0.22612,1.530,2458482.15093,2458482.15592,5.337,7.995,-0.186,-0.079,-0.073,-0.036,5.152,7.917,5.411,8.031
0.89749,1.530,2458483.14820,2458483.15316,5.351,7.940,-0.191,-0.016,-0.079,-0.106,5.160,7.924,5.430,8.046
0.55484,1.531,2458481.15380,2458481.15881,5.358,7.931,-0.108,0.018,-0.154,-0.076,5.250,7.949,5.512,8.007
0.02461,1.533,2458510.07504,2458510.07880,5.520,7.990,-0.102,-0.077,-0.152,-0.026,5.418,7.913,5.671,8.016
0.06669,1.534,2458519.05041,2458519.05357,5.431,7.973,-0.171,-0.039,-0.077,-0.021,5.260,7.934,5.508,7.994
0.68202,1.535,2458508.08065,2458508.08454,5.343,7.981,-0.186,-0.059,-0.075,-0.066,5.156,7.922,5.418,8.047
0.07039,1.536,2458481.91960,2458481.92460,5.378,7.950,-0.165,-0.029,-0.122,-0.071,5.214,7.922,5.501,8.021
0.43721,1.536,2458527.02829,2458527.03082,5.413,8.009,-0.165,-0.059,-0.090,-0.010,5.248,7.950,5.503,8.019
0.54097,1.536,2458478.16239,2458478.16747,5.441,7.973,-0.166,-0.060,-0.089,-0.026,5.275,7.914,5.530,8.000
0.35353,1.538,2458509.07817,2458509.08199,5.298,7.981,-0.117,-0.054,-0.177,-0.052,5.181,7.926,5.475,8.032
0.89827,1.539,2458483.14936,2458483.15432,5.351,7.941,-0.128,-0.007,-0.146,-0.110,5.223,7.934,5.497,8.051
0.22690,1.540,2458482.15209,2458482.15708,5.315,7.961,-0.188,-0.052,-0.131,-0.059,5.128,7.909,5.446,8.020
0.55562,1.541,2458481.15496,2458481.15997,5.379,7.963,-0.151,-0.055,-0.096,-0.039,5.228,7.909,5.475,8.003
0.06731,1.542,2458519.05133,2458519.05449,5.394,7.978,-0.138,-0.042,-0.159,-0.050,5.256,7.936,5.553,8.028
0.68278,1.545,2458508.08179,2458508.08567,5.372,7.992,-0.199,-0.068,-0.064,-0.035,5.173,7.923,5.436,8.027
0.02560,1.546,2458510.07651,2458510.08027,5.568,7.944,-0.084,-0.015,-0.142,-0.103,5.484,7.929,5.711,8.048
0.43797,1.546,2458527.02943,2458527.03196,5.406,8.004,-0.159,-0.009,-0.134,-0.033,5.247,7.994,5.540,8.037
0.54175,1.546,2458478.16355,2458478.16862,5.368,7.943,-0.077,-0.009,-0.153,-0.062,5.291,7.934,5.521,8.004
0.89905,1.549,2458483.15052,2458483.15548,5.384,7.988,-0.205,-0.068,-0.095,-0.038,5.180,7.919,5.479,8.026
0.06792,1.550,2458519.05224,2458519.05540,5.437,7.985,-0.162,-0.021,-0.073,-0.020,5.275,7.964,5.511,8.005
0.22768,1.550,2458482.15325,2458482.15824,5.355,7.978,-0.180,-0.016,-0.084,-0.068,5.175,7.963,5.439,8.046
0.55640,1.551,2458481.15612,2458481.16113,5.405,7.971,-0.177,-0.034,-0.112,-0.068,5.228,7.937,5.517,8.039
0.68354,1.555,2458508.08291,2458508.08680,5.334,7.976,-0.174,-0.037,-0.107,-0.058,5.161,7.939,5.442,8.034
0.02636,1.556,2458510.07764,2458510.08140,5.607,7.992,-0.128,0.015,-0.103,-0.052,5.478,8.008,5.709,8.045
0.54252,1.556,2458478.16469,2458478.16977,5.400,7.944,-0.162,-0.023,-0.120,-0.089,5.239,7.921,5.520,8.033
0.43894,1.558,2458527.03086,2458527.03339,5.435,8.014,-0.153,-0.078,-0.043,-0.001,5.283,7.936,5.478,8.015
0.22846,1.560,2458482.15440,2458482.15939,5.329,7.985,-0.156,-0.045,-0.108,-0.020,5.173,7.940,5.437,8.005
0.89983,1.560,2458483.15167,2458483.15664,5.367,8.025,-0.142,-0.093,-0.097,0.037,5.224,7.932,5.464,7.987
0.06876,1.561,2458519.05348,2458519.05664,5.413,7.960,-0.120,0.004,-0.132,-0.086,5.293,7.964,5.545,8.046
0.55717,1.561,2458481.15726,2458481.16227,5.379,7.998,-0.141,-0.046,-0.106,-0.017,5.238,7.952,5.485,8.015
0.02713,1.566,2458510.07878,2458510.08253,5.578,7.955,-0.100,0.051,-0.102,-0.068,5.478,8.006,5.680,8.023
0.54330,1.567,2458478.16585,2458478.17093,5.414,7.936,-0.149,0.001,-0.115,-0.085,5.265,7.938,5.529,8.021
0.43970,1.568,2458527.03200,2458527.03453,5.415,7.957,-0.118,-0.010,-0.129,-0.071,5.298,7.948,5.544,8.028
0.68452,1.568,2458508.08437,2458508.08825,5.324,7.983,-0.159,-0.061,-0.123,-0.041,5.165,7.922,5.447,8.024
0.06937,1.569,2458519.05439,2458519.05755,5.411,7.946,-0.141,0.011,-0.099,-0.070,5.270,7.957,5.509,8.016
0.22923,1.570,2458482.15556,2458482.16055,5.343,7.979,-0.173,-0.059,-0.079,-0.032,5.170,7.920,5.421,8.011
0.55795,1.572,2458481.15842,2458481.16343,5.398,7.991,-0.193,-0.068,-0.102,-0.011,5.206,7.923,5.500,8.002
0.90083,1.573,2458483.15317,2458483.15813,5.372,7.953,-0.191,0.001,-0.136,-0.123,5.181,7.954,5.509,8.075
0.06999,1.577,2458519.05531,2458519.05847,5.413,7.966,-0.187,-0.028,-0.115,-0.072,5.226,7.938,5.528,8.039
0.54408,1.577,2458478.16700,2458478.17207,5.400,7.976,-0.125,-0.036,-0.129,-0.042,5.275,7.940,5.529,8.018
0.68528,1.578,2458508.08550,2458508.08939,5.305,7.991,-0.136,-0.034,-0.166,-0.066,5.170,7.957,5.471,8.057
0.02811,1.579,2458510.08024,2458510.08399,5.621,8.014,-0.188,-0.083,-0.041,-0.002,5.432,7.930,5.662,8.016
0.44047,1.579,2458527.03313,2458527.03566,5.384,7.979,-0.127,-0.056,-0.129,-0.035,5.257,7.923,5.513,8.014
0.23001,1.581,2458482.15672,2458482.16171,5.265,7.941,-0.139,-0.016,-0.135,-0.046,5.127,7.926,5.400,7.987
0.55872,1.583,2458481.15958,2458481.16459,5.364,7.955,-0.118,0.014,-0.135,-0.054,5.246,7.969,5.499,8.008
0.90161,1.584,2458483.15432,2458483.15929,5.360,7.975,-0.147,-0.057,-0.122,-0.072,5.213,7.918,5.482,8.047
0.54485,1.588,2458478.16815,2458478.17323,5.453,7.978,-0.202,-0.041,-0.111,-0.052,5.251,7.936,5.564,8.030
0.07081,1.589,2458519.05653,2458519.05969,5.398,7.933,-0.137,0.014,-0.128,-0.123,5.260,7.946,5.526,8.055
0.68605,1.589,2458508.08664,2458508.09052,5.326,7.995,-0.119,-0.021,-0.122,-0.024,5.207,7.974,5.448,8.019
0.02887,1.590,2458510.08136,2458510.08511,5.510,7.912,-0.101,0.001,-0.178,-0.096,5.409,7.913,5.688,8.008
0.44143,1.592,2458527.03457,2458527.03710,5.397,7.966,-0.143,-0.005,-0.135,-0.084,5.254,7.961,5.532,8.050
0.55950,1.594,2458481.16073,2458481.16575,5.386,8.011,-0.197,-0.109,-0.113,-0.014,5.189,7.902,5.499,8.024
0.23102,1.595,2458482.15821,2458482.16320,5.336,7.980,-0.193,-0.066,-0.094,-0.015,5.142,7.914,5.430,7.995
0.90239,1.595,2458483.15548,2458483.16044,5.413,7.959,-0.210,-0.013,-0.041,-0.039,5.203,7.946,5.454,7.998
0.07143,1.598,2458519.05745,2458519.06061,5.386,7.955,-0.121,-0.006,-0.130,-0.086,5.265,7.949,5.516,8.041
0.54563,1.599,2458478.16930,2458478.17437,5.400,7.954,-0.139,-0.028,-0.140,-0.063,5.261,7.927,5.540,8.017
0.02963,1.601,2458510.08249,2458510.08625,5.564,7.999,-0.124,-0.082,-0.167,-0.038,5.440,7.916,5.731,8.037
0.44220,1.603,2458527.03570,2458527.03823,5.403,7.961,-0.131,0.003,-0.126,-0.081,5.272,7.964,5.529,8.042
0.68703,1.603,2458508.08810,2458508.09198,5.340,7.998,-0.186,-0.089,-0.099,-0.014,5.154,7.909,5.439,8.012
0.56028,1.605,2458481.16189,2458481.16690,5.375,7.989,-0.155,-0.073,-0.157,-0.054,5.221,7.915,5.532,8.043
0.23180,1.606,2458482.15937,2458482.16436,5.291,7.968,-0.133,-0.017,-0.188,-0.078,5.158,7.951,5.479,8.046
0.90317,1.606,2458483.15664,2458483.16160,5.383,8.010,-0.191,-0.085,-0.062,-0.018,5.192,7.926,5.445,8.029
0.07204,1.607,2458519.05836,2458519.06152,5.399,7.955,-0.140,-0.018,-0.115,-0.065,5.259,7.938,5.514,8.020
0.54640,1.610,2458478.17046,2458478.17553,5.399,7.993,-0.129,-0.048,-0.092,-0.024,5.269,7.945,5.491,8.017
0.44296,1.614,2458527.03683,2458527.03937,5.408,7.973,-0.185,-0.018,-0.129,-0.098,5.223,7.955,5.537,8.070
0.68779,1.614,2458508.08923,2458508.09312,5.315,7.967,-0.150,-0.072,-0.142,-0.065,5.165,7.895,5.457,8.031
0.03062,1.615,2458510.08396,2458510.08772,5.554,7.951,-0.109,-0.029,-0.139,-0.080,5.445,7.923,5.693,8.031
0.56106,1.616,2458481.16305,2458481.16806,5.394,7.972,-0.165,-0.032,-0.093,-0.061,5.230,7.940,5.487,8.032
0.23258,1.618,2458482.16053,2458482.16552,5.346,7.962,-0.189,-0.030,-0.114,-0.086,5.156,7.932,5.459,8.048
0.90395,1.618,2458483.15780,2458483.16276,5.349,7.927,-0.158,-0.017,-0.143,-0.089,5.192,7.910,5.492,8.016
0.07288,1.619,2458519.05960,2458519.06276,5.416,7.980,-0.202,-0.062,-0.086,-0.039,5.213,7.918,5.501,8.019
0.54718,1.622,2458478.17160,2458478.17668,5.393,7.966,-0.155,-0.012,-0.111,-0.059,5.239,7.954,5.505,8.024
0.68856,1.625,2458508.09036,2458508.09425,5.344,7.988,-0.200,-0.041,-0.114,-0.054,5.144,7.947,5.457,8.042
0.03138,1.626,2458510.08510,2458510.08885,5.526,7.931,-0.064,-0.002,-0.191,-0.097,5.462,7.928,5.717,8.028
0.07349,1.628,2458519.06050,2458519.06366,5.403,7.946,-0.140,0.001,-0.141,-0.104,5.263,7.946,5.544,8.049
0.44386,1.628,2458527.03818,2458527.04071,5.405,7.974,-0.147,0.001,-0.127,-0.086,5.259,7.975,5.532,8.061
0.23336,1.629,2458482.16168,2458482.16667,5.331,8.005,-0.178,-0.087,-0.089,0.024,5.153,7.919,5.419,7.981
0.90473,1.629,2458483.15895,2458483.16392,5.379,7.999,-0.174,-0.059,-0.074,-0.052,5.205,7.940,5.453,8.050
0.56207,1.631,2458481.16454,2458481.16955,5.383,7.991,-0.147,-0.050,-0.099,-0.009,5.236,7.941,5.482,7.999
0.54796,1.633,2458478.17276,2458478.17784,5.443,7.978,-0.196,-0.061,-0.109,-0.048,5.247,7.918,5.552,8.027
0.07410,1.637,2458519.06142,2458519.06458,5.422,8.024,-0.175,-0.069,-0.072,0.012,5.247,7.955,5.493,8.012
0.03215,1.638,2458510.08623,2458510.08999,5.557,7.954,-0.104,0.017,-0.095,-0.075,5.453,7.971,5.651,8.029
0.44463,1.640,2458527.03931,2458527.04184,5.459,8.037,-0.180,-0.101,-0.044,-0.007,5.278,7.936,5.503,8.044
0.68953,1.640,2458508.09181,2458508.09570,5.347,7.977,-0.162,-0.024,-0.109,-0.066,5.186,7.953,5.457,8.043
0.23414,1.641,2458482.16284,2458482.16783,5.308,7.983,-0.130,-0.042,-0.144,-0.022,5.178,7.942,5.452,8.005
0.90551,1.641,2458483.16011,2458483.16507,5.370,7.956,-0.185,0.011,-0.088,-0.051,5.185,7.967,5.458,8.007
0.56285,1.643,2458481.16570,2458481.17071,5.362,7.950,-0.157,-0.013,-0.116,-0.045,5.205,7.937,5.478,7.995
0.54896,1.649,2458478.17425,2458478.17933,5.388,7.964,-0.159,-0.033,-0.163,-0.056,5.229,7.931,5.551,8.020
0.07494,1.650,2458519.06266,2458519.06582,5.411,7.949,-0.150,0.017,-0.073,-0.094,5.261,7.966,5.484,8.042
0.44539,1.651,2458527.04045,2458527.04298,5.412,7.988,-0.153,-0.021,-0.098,-0.052,5.259,7.967,5.511,8.040
0.69029,1.652,2458508.09295,2458508.09683,5.303,7.976,-0.115,-0.041,-0.164,-0.043,5.188,7.935,5.467,8.019
0.03313,1.653,2458510.08769,2458510.09145,5.549,8.000,-0.119,-0.041,-0.104,-0.026,5.431,7.959,5.653,8.026
0.90629,1.653,2458483.16127,2458483.16623,5.424,8.004,-0.170,-0.072,-0.082,-0.059,5.254,7.932,5.506,8.063
0.23492,1.654,2458482.16400,2458482.16899,5.351,7.985,-0.186,-0.013,-0.027,-0.002,5.165,7.972,5.378,7.987
0.56363,1.656,2458481.16686,2458481.17187,5.357,7.969,-0.136,-0.057,-0.158,-0.054,5.221,7.912,5.516,8.023
0.07555,1.660,2458519.06357,2458519.06673,5.382,7.985,-0.152,-0.058,-0.137,-0.031,5.230,7.927,5.520,8.016
0.54973,1.661,2458478.17540,2458478.18047,5.394,7.925,-0.130,0.025,-0.106,-0.076,5.265,7.949,5.500,8.001
0.69106,1.664,2458508.09408,2458508.09796,5.347,8.023,-0.174,-0.064,-0.075,-0.016,5.173,7.959,5.422,8.039
0.03389,1.665,2458510.08883,2458510.09258,5.608,8.004,-0.204,-0.048,-0.056,-0.043,5.404,7.956,5.664,8.047
0.23569,1.666,2458482.16516,2458482.17014,5.325,7.976,-0.155,-0.067,-0.127,-0.068,5.170,7.909,5.452,8.044
0.90707,1.666,2458483.16242,2458483.16739,5.330,7.956,-0.100,0.037,-0.126,-0.100,5.230,7.993,5.456,8.056
0.44637,1.668,2458527.04190,2458527.04443,5.385,7.953,-0.155,-0.034,-0.141,-0.113,5.229,7.919,5.526,8.066
0.56441,1.668,2458481.16802,2458481.17303,5.389,7.959,-0.160,-0.022,-0.095,-0.062,5.229,7.938,5.483,8.022
0.07617,1.670,2458519.06448,2458519.06765,5.412,8.002,-0.178,-0.107,-0.072,-0.033,5.234,7.895,5.484,8.035
0.55050,1.673,2458478.17655,2458478.18162,5.411,7.970,-0.200,-0.067,-0.082,-0.041,5.211,7.903,5.493,8.012
0.03465,1.678,2458510.08996,2458510.09371,5.552,7.989,-0.177,-0.064,-0.091,-0.019,5.376,7.925,5.644,8.007
0.23647,1.679,2458482.16631,2458482.17130,5.332,7.954,-0.163,-0.026,-0.094,-0.042,5.169,7.928,5.426,7.996
0.90785,1.679,2458483.16358,2458483.16855,5.363,7.964,-0.137,0.024,-0.097,-0.087,5.226,7.988,5.461,8.051
0.44714,1.680,2458527.04304,2458527.04557,5.432,7.936,-0.155,0.034,-0.151,-0.072,5.277,7.969,5.583,8.007
0.69204,1.680,2458508.09554,2458508.09942,5.352,8.019,-0.183,-0.100,-0.104,-0.018,5.169,7.919,5.457,8.037
0.56518,1.681,2458481.16917,2458481.17418,5.357,7.974,-0.161,-0.067,-0.121,-0.034,5.196,7.907,5.478,8.008
0.07699,1.683,2458519.06571,2458519.06887,5.387,7.956,-0.127,0.030,-0.137,-0.111,5.260,7.986,5.523,8.067
0.55128,1.686,2458478.17770,2458478.18278,5.376,7.952,-0.111,-0.006,-0.178,-0.064,5.266,7.945,5.554,8.016
0.23725,1.692,2458482.16747,2458482.17246,5.324,7.946,-0.167,-0.010,-0.078,-0.076,5.156,7.936,5.402,8.022
0.44789,1.693,2458527.04416,2458527.04669,5.396,7.990,-0.123,-0.039,-0.156,-0.057,5.273,7.950,5.552,8.047
0.69280,1.693,2458508.09667,2458508.10056,5.339,7.942,-0.137,0.009,-0.075,-0.090,5.202,7.951,5.414,8.032
0.07761,1.694,2458519.06663,2458519.06979,5.404,7.974,-0.200,-0.023,-0.072,-0.025,5.204,7.950,5.476,7.998
0.56596,1.694,2458481.17033,2458481.17534,5.390,7.977,-0.154,-0.020,-0.058,-0.026,5.236,7.957,5.448,8.002
0.03564,1.695,2458510.09143,2458510.09518,5.554,7.935,-0.188,-0.030,-0.102,-0.119,5.365,7.905,5.655,8.054
0.90885,1.696,2458483.16508,2458483.17004,5.316,7.906,-0.128,-0.009,-0.167,-0.140,5.188,7.898,5.483,8.046
0.55205,1.699,2458478.17885,2458478.18392,5.390,7.966,-0.198,-0.057,-0.121,-0.041,5.192,7.909,5.510,8.007
0.07823,1.704,2458519.06755,2458519.07071,5.340,7.948,-0.141,-0.046,-0.184,-0.078,5.199,7.902,5.524,8.026
0.23803,1.705,2458482.16863,2458482.17362,5.280,7.923,-0.119,-0.022,-0.140,-0.090,5.161,7.902,5.420,8.014
0.69357,1.706,2458508.09781,2458508.10169,5.345,7.961,-0.157,-0.016,-0.139,-0.080,5.188,7.945,5.484,8.041
0.56674,1.707,2458481.17149,2458481.17650,5.389,7.989,-0.201,-0.071,-0.090,-0.056,5.188,7.918,5.479,8.045
0.03641,1.708,2458510.09256,2458510.09632,5.578,8.048,-0.180,-0.098,-0.045,0.030,5.399,7.950,5.623,8.019
0.44880,1.708,2458527.04552,2458527.04805,5.441,8.019,-0.176,-0.104,-0.102,-0.014,5.264,7.915,5.543,8.033
0.90963,1.709,2458483.16623,2458483.17120,5.372,8.000,-0.166,-0.067,-0.124,-0.040,5.206,7.933,5.497,8.040
0.55283,1.713,2458478.18001,2458478.18508,5.395,7.970,-0.130,-0.014,-0.110,-0.054,5.265,7.956,5.505,8.023
0.07906,1.719,2458519.06878,2458519.07194,5.427,7.975,-0.192,-0.026,-0.043,-0.024,5.235,7.948,5.469,7.999
0.03717,1.721,2458510.09370,2458510.09745,5.584,7.954,-0.213,-0.025,-0.035,-0.090,5.370,7.929,5.619,8.044
0.44957,1.721,2458527.04665,2458527.04918,5.393,8.009,-0.129,-0.070,-0.147,-0.013,5.264,7.940,5.540,8.023
0.56752,1.721,2458481.17264,2458481.17766,5.357,7.971,-0.172,-0.053,-0.118,-0.035,5.185,7.918,5.475,8.007
0.23905,1.723,2458482.17013,2458482.17512,5.332,7.980,-0.151,-0.024,-0.055,-0.038,5.181,7.956,5.387,8.018
0.69454,1.723,2458508.09925,2458508.10314,5.306,7.964,-0.126,-0.003,-0.157,-0.073,5.180,7.960,5.463,8.036
0.91041,1.723,2458483.16739,2458483.17235,5.346,7.887,-0.120,0.089,-0.149,-0.167,5.226,7.977,5.496,8.055
0.55360,1.727,2458478.18115,2458478.18623,5.378,7.952,-0.123,0.004,-0.106,-0.063,5.255,7.956,5.485,8.015
0.07967,1.730,2458519.06969,2458519.07285,5.448,8.005,-0.225,-0.052,-0.039,-0.016,5.222,7.953,5.486,8.021
0.45033,1.735,2458527.04778,2458527.05031,5.430,7.952,-0.123,0.021,-0.138,-0.091,5.307,7.973,5.569,8.043
0.56830,1.735,2458481.17380,2458481.17881,5.364,7.956,-0.142,-0.003,-0.115,-0.075,5.222,7.954,5.479,8.031
0.69530,1.736,2458508.10039,2458508.10427,5.345,7.965,-0.148,-0.012,-0.107,-0.083,5.196,7.953,5.452,8.048
0.23982,1.737,2458482.17129,2458482.17628,5.292,7.989,-0.140,-0.071,-0.141,-0.057,5.152,7.917,5.433,8.045
0.91119,1.737,2458483.16855,2458483.17351,5.396,7.958,-0.231,-0.021,-0.008,-0.008,5.165,7.937,5.404,7.966
0.03815,1.739,2458510.09516,2458510.09891,5.545,7.985,-0.172,-0.042,-0.165,-0.044,5.373,7.943,5.711,8.028
0.08029,1.741,2458519.07061,2458519.07377,5.363,7.944,-0.127,0.008,-0.118,-0.071,5.236,7.952,5.481,8.015
0.55438,1.741,2458478.18231,2458478.18738,5.408,7.942,-0.198,-0.051,-0.094,-0.096,5.209,7.891,5.501,8.038
0.56908,1.749,2458481.17496,2458481.17997,5.334,7.958,-0.122,-0.038,-0.147,-0.054,5.211,7.920,5.480,8.012
0.69607,1.750,2458508.10152,2458508.10541,5.324,7.956,-0.139,-0.006,-0.127,-0.031,5.185,7.950,5.450,7.987
0.24060,1.751,2458482.17245,2458482.17744,5.315,7.962,-0.149,-0.021,-0.080,-0.022,5.166,7.942,5.395,7.984
0.91197,1.751,2458483.16970,2458483.17467,5.363,7.985,-0.166,-0.042,-0.094,-0.032,5.196,7.944,5.457,8.018
0.03892,1.753,2458510.09629,2458510.10005,5.513,7.924,-0.133,0.007,-0.089,-0.061,5.380,7.931,5.602,7.986
0.45131,1.753,2458527.04923,2458527.05176,5.471,7.988,-0.207,-0.057,-0.110,-0.050,5.264,7.930,5.581,8.038
0.55516,1.755,2458478.18347,2458478.18854,5.400,7.983,-0.155,-0.055,-0.090,-0.002,5.245,7.928,5.490,7.985
0.08111,1.756,2458519.07183,2458519.07500,5.339,7.935,-0.086,0.043,-0.182,-0.096,5.253,7.978,5.520,8.031
0.24138,1.766,2458482.17361,2458482.17859,5.353,8.008,-0.179,-0.109,-0.087,0.029,5.174,7.899,5.439,7.980
0.91275,1.766,2458483.17086,2458483.17583,5.359,7.952,-0.189,-0.055,-0.188,-0.109,5.170,7.897,5.547,8.060
0.03968,1.767,2458510.09742,2458510.10118,5.603,8.027,-0.224,-0.096,-0.066,-0.074,5.379,7.931,5.669,8.100
0.08173,1.768,2458519.07275,2458519.07591,5.400,7.983,-0.187,-0.051,-0.055,-0.013,5.213,7.931,5.455,7.996
0.45207,1.768,2458527.05036,2458527.05289,5.438,8.001,-0.115,-0.066,-0.131,-0.024,5.323,7.934,5.569,8.024
0.57009,1.768,2458481.17645,2458481.18146,5.330,7.934,-0.096,0.054,-0.128,-0.081,5.235,7.987,5.459,8.015
0.69705,1.769,2458508.10298,2458508.10686,5.336,8.006,-0.151,-0.089,-0.075,-0.016,5.186,7.917,5.411,8.022
0.55594,1.770,2458478.18462,2458478.18970,5.391,8.006,-0.194,-0.113,-0.098,-0.001,5.197,7.892,5.489,8.007
0.08235,1.780,2458519.07366,2458519.07682,5.362,7.984,-0.140,-0.059,-0.091,-0.024,5.222,7.925,5.454,8.008
0.24216,1.781,2458482.17476,2458482.17975,5.318,7.949,-0.176,-0.035,-0.110,-0.069,5.142,7.915,5.428,8.018
0.91353,1.781,2458483.17202,2458483.17698,5.313,7.976,-0.073,-0.023,-0.211,-0.074,5.240,7.953,5.524,8.050
0.45283,1.782,2458527.05150,2458527.05403,5.425,8.024,-0.077,0.016,-0.072,0.006,5.348,8.039,5.497,8.017
0.57086,1.783,2458481.17761,2458481.18262,5.344,7.952,-0.126,-0.004,-0.126,-0.053,5.218,7.948,5.470,8.005
0.69781,1.784,2458508.10411,2458508.10800,5.357,7.982,-0.155,-0.033,-0.087,-0.058,5.203,7.949,5.445,8.040
0.04066,1.786,2458510.09888,2458510.10264,5.513,7.942,-0.152,-0.002,-0.105,-0.068,5.361,7.940,5.618,8.010
0.55694,1.789,2458478.18611,2458478.19118,5.411,8.030,-0.177,-0.079,-0.076,0.021,5.234,7.951,5.487,8.009
0.08317,1.796,2458519.07489,2458519.07805,5.400,8.000,-0.164,-0.050,-0.123,-0.051,5.236,7.951,5.523,8.052
0.24294,1.796,2458482.17592,2458482.18091,5.319,7.993,-0.131,-0.045,-0.103,-0.038,5.187,7.949,5.422,8.032
0.91431,1.796,2458483.17318,2458483.17814,5.383,8.029,-0.128,-0.096,-0.071,0.009,5.255,7.933,5.454,8.021
0.57164,1.799,2458481.17877,2458481.18378,5.364,7.945,-0.178,-0.048,-0.087,-0.034,5.187,7.896,5.451,7.979
0.69857,1.799,2458508.10524,2458508.10912,5.313,7.951,-0.154,-0.057,-0.114,-0.066,5.159,7.894,5.427,8.018
0.04143,1.801,2458510.10002,2458510.10377,5.529,8.008,-0.181,-0.083,-0.150,0.019,5.347,7.924,5.678,7.988
0.45380,1.801,2458527.05293,2458527.05546,5.427,7.914,-0.131,-0.021,-0.146,-0.134,5.296,7.893,5.573,8.048
0.55772,1.805,2458478.18726,2458478.19234,5.344,7.894,-0.139,0.028,-0.156,-0.084,5.205,7.921,5.500,7.977
0.08379,1.808,2458519.07580,2458519.07897,5.369,7.966,-0.139,-0.018,-0.122,-0.077,5.230,7.948,5.491,8.043
0.24371,1.812,2458482.17707,2458482.18205,5.345,7.988,-0.173,-0.069,-0.069,-0.046,5.172,7.919,5.414,8.034
0.91508,1.812,2458483.17432,2458483.17929,5.337,7.963,-0.120,-0.050,-0.177,-0.125,5.217,7.913,5.514,8.088
0.57242,1.814,2458481.17992,2458481.18494,5.362,7.970,-0.171,-0.065,-0.099,-0.042,5.191,7.905,5.461,8.012
0.04219,1.817,2458510.10115,2458510.10491,5.510,7.942,-0.103,0.045,-0.084,-0.059,5.407,7.987,5.595,8.001
0.45456,1.817,2458527.05407,2458527.05660,5.418,7.974,-0.088,-0.020,-0.149,-0.043,5.329,7.954,5.567,8.017
0.69956,1.818,2458508.10671,2458508.11059,5.347,8.025,-0.156,-0.059,-0.094,0.013,5.191,7.965,5.441,8.012
0.08440,1.821,2458519.07672,2458519.07988,5.404,8.008,-0.163,-0.057,-0.055,0.030,5.241,7.952,5.459,7.978
0.55849,1.821,2458478.18841,2458478.19348,5.442,8.049,-0.198,-0.123,-0.049,0.035,5.243,7.926,5.491,8.015
0.24449,1.828,2458482.17822,2458482.18321,5.270,7.948,-0.149,-0.025,-0.174,-0.070,5.121,7.923,5.444,8.018
0.91586,1.828,2458483.17548,2458483.18044,5.378,7.961,-0.215,-0.074,-0.164,-0.076,5.163,7.887,5.542,8.037
0.57320,1.830,2458481.18108,2458481.18609,5.366,7.991,-0.197,-0.074,-0.085,-0.035,5.169,7.917,5.451,8.025
0.45533,1.833,2458527.05520,2458527.05773,5.490,8.018,-0.189,-0.106,-0.081,-0.012,5.301,7.912,5.570,8.030
0.70032,1.834,2458508.10784,2458508.11172,5.345,8.010,-0.172,-0.072,-0.127,-0.019,5.174,7.938,5.472,8.030
0.55927,1.837,2458478.18957,2458478.19464,5.347,7.952,-0.112,-0.019,-0.100,-0.045,5.235,7.933,5.447,7.997
0.04318,1.838,2458510.10262,2458510.10638,5.491,7.982,-0.139,-0.045,-0.128,-0.017,5.351,7.937,5.618,7.998
0.08524,1.838,2458519.07796,2458519.08112,5.408,8.020,-0.199,-0.053,-0.081,-0.025,5.209,7.967,5.489,8.045
0.24527,1.844,2458482.17938,2458482.18437,5.345,8.015,-0.199,-0.106,-0.063,0.015,5.145,7.908,5.408,8.000
0.57398,1.847,2458481.18224,2458481.18725,5.397,7.970,-0.214,-0.055,-0.076,-0.056,5.182,7.914,5.473,8.026
0.91686,1.849,2458483.17696,2458483.18193,5.397,7.914,-0.212,-0.005,-0.055,-0.078,5.185,7.909,5.452,7.992
0.08585,1.852,2458519.07887,2458519.08203,5.344,7.966,-0.110,-0.040,-0.170,-0.068,5.234,7.925,5.513,8.034
0.56004,1.853,2458478.19071,2458478.19579,5.361,7.906,-0.144,0.028,-0.123,-0.081,5.217,7.934,5.484,7.986
0.04394,1.854,2458510.10376,2458510.10751,5.550,8.044,-0.122,-0.045,-0.064,0.085,5.428,7.999,5.614,7.959
0.45631,1.854,2458527.05666,2458527.05919,5.463,8.025,-0.144,-0.073,-0.136,-0.030,5.319,7.952,5.599,8.055
0.24605,1.861,2458482.18054,2458482.18553,5.349,8.027,-0.178,-0.081,-0.097,0.018,5.172,7.946,5.446,8.008
0.57476,1.864,2458481.18340,2458481.18841,5.348,7.929,-0.170,-0.012,-0.122,-0.096,5.177,7.917,5.470,8.025
0.08646,1.865,2458519.07977,2458519.08293,5.353,8.029,-0.132,-0.037,-0.142,0.003,5.221,7.993,5.495,8.026
0.91763,1.866,2458483.17812,2458483.18308,5.345,7.940,-0.121,0.003,-0.142,-0.062,5.224,7.942,5.487,8.001
0.56082,1.870,2458478.19187,2458478.19694,5.380,7.955,-0.098,0.004,-0.125,-0.083,5.282,7.959,5.506,8.038
0.04470,1.871,2458510.10488,2458510.10863,5.560,7.973,-0.235,-0.095,-0.080,-0.025,5.325,7.878,5.640,7.998
0.45707,1.871,2458527.05780,2458527.06032,5.503,8.060,-0.166,-0.103,-0.081,0.043,5.337,7.957,5.584,8.017
0.57554,1.881,2458481.18455,2458481.18957,5.325,7.894,-0.153,0.044,-0.136,-0.131,5.172,7.938,5.461,8.026
0.08729,1.883,2458519.08101,2458519.08417,5.366,7.959,-0.153,0.004,-0.127,-0.021,5.213,7.963,5.494,7.980
0.91841,1.883,2458483.17928,2458483.18424,5.414,7.984,-0.217,-0.103,-0.087,-0.080,5.198,7.881,5.501,8.064
0.24706,1.884,2458482.18204,2458482.18703,5.330,8.022,-0.165,-0.072,-0.116,-0.011,5.165,7.950,5.445,8.033
0.70283,1.887,2458508.11157,2458508.11545,5.335,8.004,-0.140,-0.037,-0.109,-0.058,5.195,7.967,5.444,8.062
0.45783,1.888,2458527.05893,2458527.06146,5.475,7.979,-0.228,-0.043,-0.125,-0.050,5.247,7.936,5.600,8.028
0.56159,1.888,2458478.19302,2458478.19809,5.345,7.912,-0.169,0.011,-0.133,-0.094,5.176,7.923,5.478,8.006
0.04569,1.893,2458510.10635,2458510.11010,5.555,8.061,-0.219,-0.121,-0.101,0.017,5.336,7.939,5.656,8.043
0.08791,1.897,2458519.08193,2458519.08509,5.338,7.978,-0.093,0.011,-0.185,-0.044,5.245,7.989,5.523,8.021
0.57631,1.899,2458481.18570,2458481.19071,5.360,7.997,-0.178,-0.060,-0.064,-0.010,5.182,7.937,5.423,8.007
0.91919,1.901,2458483.18043,2458483.18540,5.366,7.939,-0.154,-0.024,-0.097,-0.067,5.211,7.914,5.463,8.006
0.24784,1.902,2458482.18320,2458482.18819,5.322,7.973,-0.161,-0.021,-0.097,-0.007,5.161,7.953,5.419,7.980
0.56237,1.905,2458478.19417,2458478.19925,5.382,8.005,-0.211,-0.037,-0.118,0.016,5.171,7.967,5.500,7.989
0.04644,1.910,2458510.10747,2458510.11123,5.518,7.959,-0.163,0.027,-0.060,-0.049,5.355,7.987,5.578,8.008
0.45880,1.910,2458527.06036,2458527.06289,5.435,8.028,-0.150,-0.064,-0.147,-0.027,5.285,7.964,5.582,8.055
0.57709,1.917,2458481.18686,2458481.19187,5.336,7.933,-0.130,0.014,-0.095,-0.037,5.206,7.946,5.432,7.970
0.91998,1.919,2458483.18160,2458483.18657,5.381,7.972,-0.138,-0.007,-0.092,-0.027,5.244,7.965,5.473,7.999
0.24862,1.920,2458482.18436,2458482.18935,5.288,7.928,-0.118,0.007,-0.141,-0.115,5.169,7.935,5.428,8.043
0.04721,1.928,2458510.10861,2458510.11236,5.542,7.991,-0.159,-0.049,-0.047,-0.037,5.383,7.942,5.588,8.028
0.45956,1.928,2458527.06150,2458527.06403,5.484,7.979,-0.160,-0.037,-0.067,-0.043,5.324,7.941,5.551,8.022
0.08936,1.931,2458519.08408,2458519.08724,5.381,7.978,-0.178,-0.010,-0.105,-0.053,5.203,7.968,5.487,8.031
0.92076,1.938,2458483.18276,2458483.18772,5.384,7.883,-0.177,0.080,-0.159,-0.213,5.207,7.962,5.542,8.096
0.24939,1.939,2458482.18550,2458482.19049,5.326,7.959,-0.173,-0.030,-0.106,-0.062,5.153,7.929,5.432,8.020
0.57809,1.941,2458481.18834,2458481.19335,5.326,7.966,-0.131,-0.066,-0.124,-0.032,5.195,7.900,5.450,7.998
0.56392,1.942,2458478.19648,2458478.20155,5.324,7.910,-0.112,-0.010,-0.128,-0.082,5.212,7.900,5.452,7.992
0.08997,1.946,2458519.08499,2458519.08815,5.351,7.998,-0.138,-0.072,-0.189,-0.084,5.213,7.926,5.540,8.082
0.04819,1.952,2458510.11006,2458510.11382,5.545,7.971,-0.227,-0.062,-0.030,-0.090,5.318,7.910,5.575,8.061
0.92154,1.957,2458483.18392,2458483.18888,5.334,7.873,-0.160,0.037,-0.177,-0.199,5.174,7.909,5.512,8.072
0.25018,1.958,2458482.18667,2458482.19166,5.306,7.928,-0.137,0.010,-0.104,-0.080,5.170,7.938,5.411,8.008
0.57887,1.960,2458481.18950,2458481.19451,5.322,7.921,-0.138,-0.006,-0.142,-0.148,5.184,7.914,5.464,8.069
0.56492,1.967,2458478.19796,2458478.20303,5.352,8.001,-0.146,-0.079,-0.127,-0.024,5.206,7.922,5.479,8.025
0.46123,1.969,2458527.06398,2458527.06650,5.458,7.980,-0.114,0.003,-0.127,-0.058,5.344,7.983,5.584,8.038
0.04895,1.971,2458510.11120,2458510.11495,5.512,8.001,-0.173,-0.044,-0.046,-0.049,5.340,7.957,5.558,8.050
0.25095,1.977,2458482.18782,2458482.19281,5.277,7.957,-0.080,-0.015,-0.140,-0.080,5.196,7.942,5.416,8.037
0.92232,1.977,2458483.18508,2458483.19004,5.362,7.929,-0.143,-0.036,-0.137,-0.147,5.219,7.893,5.499,8.077
0.57965,1.980,2458481.19065,2458481.19567,5.352,7.981,-0.161,-0.071,-0.111,-0.038,5.191,7.909,5.463,8.018
0.09142,1.982,2458519.08715,2458519.09031,5.403,7.937,-0.162,0.030,-0.069,-0.069,5.241,7.967,5.472,8.007
0.56570,1.987,2458478.19911,2458478.20419,5.330,7.947,-0.122,-0.009,-0.160,-0.080,5.208,7.937,5.490,8.027
0.46200,1.989,2458527.06511,2458527.06764,5.498,7.970,-0.213,-0.068,-0.032,-0.049,5.285,7.902,5.530,8.018
0.04972,1.991,2458510.11233,2458510.11609,5.463,7.965,-0.119,-0.019,-0.117,-0.058,5.344,7.946,5.580,8.023
0.92310,1.997,2458483.18623,2458483.19120,5.386,7.937,-0.211,-0.060,-0.154,-0.099,5.175,7.877,5.540,8.036
0.09204,1.998,2458519.08806,2458519.09122,5.406,7.980,-0.223,-0.099,-0.081,-0.061,5.183,7.881,5.487,8.041
0.25174,1.998,2458482.18899,2458482.19398,5.313,7.953,-0.159,-0.040,-0.138,-0.059,5.154,7.912,5.451,8.012
0.58043,2.000,2458481.19181,2458481.19682,5.301,7.941,-0.110,0.002,-0.150,-0.055,5.191,7.943,5.450,7.996

==> Response_to_Referee/response.txt <==
Thank you to the referee for the helpful comments. We have taken these
into careful account, and made appropriate corrections or responses
accordingly. We summarize the changes in this document, with bold or
blue coloured font indicating changed text in the paper. The sentences
in italics below are the comments from the referee. These are followed
by the authors' replies.

-   *In the light curve solution tables (Tables 1, 2, and 5), it is
    unclear what type of quantity $L_3$ is. The first paragraph of
    Section 2 says the $L_n$'s are fractional luminosities. Still, in
    solutions using the Wilson-Devinney program (e.g., Te-07 and So-21
    in Table 1), the third light parameter (essentially a flux) differs
    from the luminosity parameters for stars 1 and 2. For one,
    luminosities are phase-independent, global quantities, whereas third
    light is aspect-dependent and a function of the orbital phase. A
    brief statement on how the $L_3$ is determined from the observed
    third-star flux would be helpful.*

    The Wilson-Devinney code handles this subject with what one might
    term a "legacy" approach to the concept of luminosity. The
    definitions used in this code are that third light (EL3A) is the
    fraction of the total light of the system at a specific phase
    (usually taken to be $\phi$ 0.25), and that the light contributions
    of the two stars (HLA and CLA) effectively add to $4\pi$ for zero
    differential magnitude (unit flux) minus the third light. For our
    analysis with the Wilson-Devinney code we report HLA, CLA and EL3A
    in the units returned by the code, for simplicity and clarity. Thus
    the flux scale for HLA and CLA is effectively $4\pi$ times the flux
    scale for EL3A. We have added a note to the text about this.

    There are some differences in the use of symbols in different
    published procedures, however. The default condition for the
    reference fractional luminosities $L_i$ in the WinFitter eclipsing
    binary light curve modelling is (in this notation) that
    $L_1 + L_2 = U$, where $U$, the 'unit of light', is expected to be
    very close to unity; though, as an adjustable parameter, $U$ can
    allow for some error in the normalization of the relative mean
    fluxes. The final relative fluxes of the two stars should then be
    $L_1/U$ and $L_2/U$. If we relax the foregoing condition, then
    $L_3 = U- (L_1 + L_2)$, where, if $L_3 > 0$ results in an improved
    fitting to the light curve, we understand it to mean that there is
    indeed a third light source, whose fractional contribution is
    $L_3/U$.

-   *In Table 1, last column (So-21), the relative L's do not add to 1.*

    Corrected.

-   *In Table 1, column Te-07, where does the $L_3$ come from? Terrell
    et al. do not seem to have solved for third light.*

    There appears to have been a copying error for $L_1$. Corrected.

-   *In Section 2.1, three simultaneous (B, V, and R) light curves are
    fitted separately, producing three different sizes and inclinations
    for one unique system. Is there an argument against solving the
    three curves simultaneously and obtaining unique band-independent
    parameters consistent with each of the curves?*

    There is an argument for regarding the geometric elements ($r_1$,
    $r_2$, $i$) as band-independent, so that the weight of the optimized
    fitting can go into the derivation of those parameters that are
    band-dependent. Separate initial fittings allow the (assumed)
    equality of these parameters to be checked before goodness-of-fit
    weighted means are fixed in a simultaneous matching of the light
    curves to appropriate band-dependent parameters. Table 3 has been
    redone in response to this point.

-   *I fail to see any advantage of using a Fourier fit to obtain a
    residual curve to measure pulsations. You have a good physical model
    for the binary system. Would it make more sense to consider the
    residual curve produced by the LC fit? Nevertheless, it is
    reassuring that essentially the same frequencies are obtained by
    either method.*

    Tidal distortions were removed by fitting 6th order polynomials to
    out-of-eclipse parts of the phased light curve, not a Fourier model.
    Nevertheless, the reviewer's comment is still relevant to our
    analysis. Empirical models have previously been used to extract
    pulsations from eclipsing binary light curves, e.g., Southworth et
    al. (2021) used a multifrequency harmonic model. Our physical light
    curve model had not yet been determined when the pulsation analysis
    was conducted. Therefore, we chose an empirical approach, in our
    case a polynomial model. Section 2.4 constitutes only a minor part
    of the manuscript, serving mainly to corroborate the results in
    Southworth et al. (2021) and show that, at most, there were only
    slight changes in pulsation properties in the two years between TESS
    observation sets. Re-analysis of residual pulsations after
    subtracting the physical model would certainly be possible, however
    it is not likely to change the conclusions significantly.

-   *On page 1 and in the references, the name Blaauw is misspelled as
    Blauuw.*

    Thanks; we have corrected the reference.

-   *Section 7 mentions that the new BVR photometry described in Section
    2 is available upon request. To preserve data access well into the
    future, I propose to make the data (HJD, delta mag) available as
    supplemental material to the electronic version of the paper.*

    We have prepared a table of observations as requested, and included
    it in the revised submission.

We appreciate the time and help of the referee, and have recognised this
in our final acknowledgments.

